Symmetry-Breaking Bifurcations for Compartmental Reaction Kinetics Coupled by Two Bulk Diffusing Species with Comparable Diffusivities in 2-D

For a 2-D coupled PDE-ODE bulk-cell model, we investigate symmetry-breaking bifurcations that can emerge when two bulk diffusing species are coupled to two-component nonlinear intracellular reactions that are restricted to occur only within a disjoint collection of small circular compartments, or "cells", of a common small radius that are confined in a bounded 2-D domain. Outside of the union of these cells, the two bulk species with comparable diffusivities and bulk degradation rates diffuse and globally couple the spatially segregated intracellular reactions through Robin boundary conditions across the cell boundaries, which depend on certain membrane reaction rates. In the singular limit of a small common cell radius, we construct steady-state solutions for the bulk-cell model and formulate a nonlinear matrix eigenvalue problem that determines the linear stability properties of the steady-states. For a certain spatial arrangement of cells for which the steady-state and linear stability analysis become highly tractable, we construct a symmetric steady-state solution where the steady-states of the intracellular species are the same for each cell. As regulated by the ratio of the membrane reaction rates on the cell boundaries, we show for various specific prototypical intracellular reactions, and for a specific two-cell arrangement, that our 2-D coupled PDE-ODE model admits symmetry-breaking bifurcations from this symmetric steady-state, leading to linearly stable asymmetric patterns, even when the bulk diffusing species have comparable or possibly equal diffusivities. Overall, our analysis shows that symmetry-breaking bifurcations can occur without the large diffusivity ratio requirement for the bulk diffusing species as is well-known from a Turing stability analysis applied to a spatially uniform steady-state for typical two-component activator-inhibitor systems.

==> pics/FNbubble0p9.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FNbubble0p9.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68214286)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{FNbubble0p9.pdf}}%
  \end{picture}%
\endgroup%


==> pics/GM_2close_DvDu0p3_afterp_v.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GM_2close_DvDu0p3_afterp_v.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{427.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74561404)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GM_2close_DvDu0p3_afterp_v.pdf}}%
  \end{picture}%
\endgroup%


==> pics/GM_2close_afterp_eta.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GM_2close_afterp_eta.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GM_2close_afterp_eta.pdf}}%
  \end{picture}%
\endgroup%


==> pics/GM_2close_afterp_mu.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GM_2close_afterp_mu.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GM_2close_afterp_mu.pdf}}%
  \end{picture}%
\endgroup%


==> pics/GM_2close_afterp_u.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GM_2close_afterp_u.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{427.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74561404)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GM_2close_afterp_u.pdf}}%
  \end{picture}%
\endgroup%


==> pics/GM_2close_beforep_DvDu0p3_v.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GM_2close_beforep_DvDu0p3_v.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{427.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74561404)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GM_2close_beforep_DvDu0p3_v.pdf}}%
  \end{picture}%
\endgroup%


==> pics/GM_2close_beforep_eta.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GM_2close_beforep_eta.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{427.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74561404)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GM_2close_beforep_eta.pdf}}%
  \end{picture}%
\endgroup%


==> pics/GM_2close_beforep_mu.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GM_2close_beforep_mu.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GM_2close_beforep_mu.pdf}}%
  \end{picture}%
\endgroup%


==> pics/GM_2close_beforep_u.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GM_2close_beforep_u.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{427.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74561404)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GM_2close_beforep_u.pdf}}%
  \end{picture}%
\endgroup%


==> pics/GM_4close_afterp_eta.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GM_4close_afterp_eta.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GM_4close_afterp_eta.pdf}}%
  \end{picture}%
\endgroup%


==> pics/GM_4close_afterp_mu.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GM_4close_afterp_mu.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GM_4close_afterp_mu.pdf}}%
  \end{picture}%
\endgroup%


==> pics/GM_4close_afterp_u.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GM_4close_afterp_u.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{427.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74561404)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GM_4close_afterp_u.pdf}}%
  \end{picture}%
\endgroup%


==> pics/GM_4close_beforep_eta.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GM_4close_beforep_eta.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{427.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74561404)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GM_4close_beforep_eta.pdf}}%
  \end{picture}%
\endgroup%


==> pics/GM_4close_beforep_mu.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GM_4close_beforep_mu.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GM_4close_beforep_mu.pdf}}%
  \end{picture}%
\endgroup%


==> pics/GM_4close_beforep_u.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GM_4close_beforep_u.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{427.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74561404)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GM_4close_beforep_u.pdf}}%
  \end{picture}%
\endgroup%


==> pics/GM_hyst_afth_eta.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GM_hyst_afth_eta.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GM_hyst_afth_eta.pdf}}%
  \end{picture}%
\endgroup%


==> pics/GM_hyst_ath_mu.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GM_hyst_ath_mu.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GM_hyst_ath_mu.pdf}}%
  \end{picture}%
\endgroup%


==> pics/GM_hyst_atsymh.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GM_hyst_atsymh.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GM_hyst_atsymh.pdf}}%
  \end{picture}%
\endgroup%


==> pics/GM_hyst_atsymh_eta.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GM_hyst_atsymh_eta.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GM_hyst_atsymh_eta.pdf}}%
  \end{picture}%
\endgroup%


==> pics/GM_hyst_atsymh_mu.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GM_hyst_atsymh_mu.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GM_hyst_atsymh_mu.pdf}}%
  \end{picture}%
\endgroup%


==> pics/GM_superpitch_aftp_u.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GM_superpitch_aftp_u.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{427.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74561404)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GM_superpitch_aftp_u.pdf}}%
  \end{picture}%
\endgroup%


==> pics/GM_superpitch_befp_u.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GM_superpitch_befp_u.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{427.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74561404)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GM_superpitch_befp_u.pdf}}%
  \end{picture}%
\endgroup%


==> pics/GMbifdiag2closec.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GMbifdiag2closec.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{526.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65099715)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GMbifdiag2closec.pdf}}%
  \end{picture}%
\endgroup%


==> pics/GMbifdiag2closecDvDu0p3.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GMbifdiag2closecDvDu0p3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{483.75bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.69457364)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GMbifdiag2closecDvDu0p3.pdf}}%
  \end{picture}%
\endgroup%


==> pics/GMbifdiag3closec.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GMbifdiag3closec.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{495bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.69393939)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GMbifdiag3closec.pdf}}%
  \end{picture}%
\endgroup%


==> pics/GMbifdiag4closecells.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GMbifdiag4closecells.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{504bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66071429)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GMbifdiag4closecells.pdf}}%
  \end{picture}%
\endgroup%


==> pics/GMnonhystdu0p09.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GMnonhystdu0p09.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{427.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.69122807)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GMnonhystdu0p09.pdf}}%
  \end{picture}%
\endgroup%


==> pics/TwoSpeciesRingSurfV3Cell_close_aftp_next2_4.txt <==
{
FlexPDE Version 6.50/L64  16:15:57 Jan 31 2017
GM2Dthreeclosecells.pde  17:40:14 1/9/23
Title: v
 Time 150
<Time>  <X>  <Y>  <v> 
}
   150.00000000   -1.0000000000   -1.0000000000   9.0952614183
   150.00000000   -0.9600000000   -1.0000000000   9.0913407128
   150.00000000   -0.9200000000   -1.0000000000   9.0874200096
   150.00000000   -0.8800000000   -1.0000000000   9.0834993027
   150.00000000   -0.8400000000   -1.0000000000   9.0795785995
   150.00000000   -0.8000000000   -1.0000000000   9.0756578934
   150.00000000   -0.7600000000   -1.0000000000   9.0717371898
   150.00000000   -0.7200000000   -1.0000000000   9.0728484155
   150.00000000   -0.6800000000   -1.0000000000   9.0686721604
   150.00000000   -0.6400000000   -1.0000000000   9.0644959053
   150.00000000   -0.6000000000   -1.0000000000   9.0630839609
   150.00000000   -0.5600000000   -1.0000000000   9.0588399521
   150.00000000   -0.5200000000   -1.0000000000   9.0545959413
   150.00000000   -0.4800000000   -1.0000000000   9.0513488124
   150.00000000   -0.4400000000   -1.0000000000   9.0471439026
   150.00000000   -0.4000000000   -1.0000000000   9.0435645505
   150.00000000   -0.3600000000   -1.0000000000   9.0404156436
   150.00000000   -0.3200000000   -1.0000000000   9.0363730598
   150.00000000   -0.2800000000   -1.0000000000   9.032706506
   150.00000000   -0.2400000000   -1.0000000000   9.0292126419
   150.00000000   -0.2000000000   -1.0000000000   9.0255590369
   150.00000000   -0.1600000000   -1.0000000000   9.0220205413
   150.00000000   -0.1200000000   -1.0000000000   9.0186437468
   150.00000000   -0.0800000000   -1.0000000000   9.0153851118
   150.00000000   -0.0400000000   -1.0000000000   9.0122798345
   150.00000000    0.0000000000   -1.0000000000   9.0093462576
   150.00000000    0.0400000000   -1.0000000000   9.0066064265
   150.00000000    0.0800000000   -1.0000000000   9.0040533698
   150.00000000    0.1200000000   -1.0000000000   9.0016918272
   150.00000000    0.1600000000   -1.0000000000   8.9995576719
   150.00000000    0.2000000000   -1.0000000000   8.9976470773
   150.00000000    0.2400000000   -1.0000000000   8.995947082
   150.00000000    0.2800000000   -1.0000000000   8.9944145775
   150.00000000    0.3200000000   -1.0000000000   8.9930895886
   150.00000000    0.3600000000   -1.0000000000   8.991997364
   150.00000000    0.4000000000   -1.0000000000   8.9911485985
   150.00000000    0.4400000000   -1.0000000000   8.9903835038
   150.00000000    0.4800000000   -1.0000000000   8.9897335695
   150.00000000    0.5200000000   -1.0000000000   8.9890766286
   150.00000000    0.5600000000   -1.0000000000   8.988915964
   150.00000000    0.6000000000   -1.0000000000   8.9887552992
   150.00000000    0.6400000000   -1.0000000000   8.9880591189
   150.00000000    0.6800000000   -1.0000000000   8.9883156325
   150.00000000    0.7200000000   -1.0000000000   8.9885721456
   150.00000000    0.7600000000   -1.0000000000   8.9865620345
   150.00000000    0.8000000000   -1.0000000000   8.9872073528
   150.00000000    0.8400000000   -1.0000000000   8.9873797975
   150.00000000    0.8800000000   -1.0000000000   8.9881025702
   150.00000000    0.9200000000   -1.0000000000   8.9888253439
   150.00000000    0.9600000000   -1.0000000000   8.9895481168
   150.00000000    1.0000000000   -1.0000000000   8.9902708896
   150.00000000   -1.0000000000   -0.9600000000   9.0998134863
   150.00000000   -0.9600000000   -0.9600000000   9.0958927808
   150.00000000   -0.9200000000   -0.9600000000   9.0919720753
   150.00000000   -0.8800000000   -0.9600000000   9.0880513707
   150.00000000   -0.8400000000   -0.9600000000   9.0841306675
   150.00000000   -0.8000000000   -0.9600000000   9.0802099614
   150.00000000   -0.7600000000   -0.9600000000   9.0762892578
   150.00000000   -0.7200000000   -0.9600000000   9.0766316635
   150.00000000   -0.6800000000   -0.9600000000   9.0724554092
   150.00000000   -0.6400000000   -0.9600000000   9.0682791541
   150.00000000   -0.6000000000   -0.9600000000   9.0662221621
   150.00000000   -0.5600000000   -0.9600000000   9.0619781523
   150.00000000   -0.5200000000   -0.9600000000   9.0577341435
   150.00000000   -0.4800000000   -0.9600000000   9.0541621853
   150.00000000   -0.4400000000   -0.9600000000   9.0499572811
   150.00000000   -0.4000000000   -0.9600000000   9.0461525516
   150.00000000   -0.3600000000   -0.9600000000   9.0424652521
   150.00000000   -0.3200000000   -0.9600000000   9.0384226674
   150.00000000   -0.2800000000   -0.9600000000   9.0345539802
   150.00000000   -0.2400000000   -0.9600000000   9.0306578561
   150.00000000   -0.2000000000   -0.9600000000   9.0268496282
   150.00000000   -0.1600000000   -0.9600000000   9.0231604199
   150.00000000   -0.1200000000   -0.9600000000   9.0197333338
   150.00000000   -0.0800000000   -0.9600000000   9.0164196723
   150.00000000   -0.0400000000   -0.9600000000   9.0132442995
   150.00000000    0.0000000000   -0.9600000000   9.0101867291
   150.00000000    0.0400000000   -0.9600000000   9.0073052191
   150.00000000    0.0800000000   -0.9600000000   9.00461807
   150.00000000    0.1200000000   -0.9600000000   9.0021003002
   150.00000000    0.1600000000   -0.9600000000   8.9997335209
   150.00000000    0.2000000000   -0.9600000000   8.99780062
   150.00000000    0.2400000000   -0.9600000000   8.9960807354
   150.00000000    0.2800000000   -0.9600000000   8.9945630454
   150.00000000    0.3200000000   -0.9600000000   8.993236363
   150.00000000    0.3600000000   -0.9600000000   8.9921441384
   150.00000000    0.4000000000   -0.9600000000   8.9913172649
   150.00000000    0.4400000000   -0.9600000000   8.99055217
   150.00000000    0.4800000000   -0.9600000000   8.9899727544
   150.00000000    0.5200000000   -0.9600000000   8.9895275613
   150.00000000    0.5600000000   -0.9600000000   8.9893668967
   150.00000000    0.6000000000   -0.9600000000   8.989206232
   150.00000000    0.6400000000   -0.9600000000   8.9888462415
   150.00000000    0.6800000000   -0.9600000000   8.9891027549
   150.00000000    0.7200000000   -0.9600000000   8.9893592685
   150.00000000    0.7600000000   -0.9600000000   8.9879072172
   150.00000000    0.8000000000   -0.9600000000   8.9881019525
   150.00000000    0.8400000000   -0.9600000000   8.9888247253
   150.00000000    0.8800000000   -0.9600000000   8.9895474981
   150.00000000    0.9200000000   -0.9600000000   8.9902702718
   150.00000000    0.9600000000   -0.9600000000   8.9909930447
   150.00000000    1.0000000000   -0.9600000000   8.9917158175
   150.00000000   -1.0000000000   -0.9200000000   9.1043655543
   150.00000000   -0.9600000000   -0.9200000000   9.1004448488
   150.00000000   -0.9200000000   -0.9200000000   9.0965241433
   150.00000000   -0.8800000000   -0.9200000000   9.0926034387
   150.00000000   -0.8400000000   -0.9200000000   9.088682734
   150.00000000   -0.8000000000   -0.9200000000   9.0847620289
   150.00000000   -0.7600000000   -0.9200000000   9.0808413243
   150.00000000   -0.7200000000   -0.9200000000   9.0804149116
   150.00000000   -0.6800000000   -0.9200000000   9.076238658
   150.00000000   -0.6400000000   -0.9200000000   9.0720624029
   150.00000000   -0.6000000000   -0.9200000000   9.0693603619
   150.00000000   -0.5600000000   -0.9200000000   9.0651163525
   150.00000000   -0.5200000000   -0.9200000000   9.0608723438
   150.00000000   -0.4800000000   -0.9200000000   9.0569755582
   150.00000000   -0.4400000000   -0.9200000000   9.0527706591
   150.00000000   -0.4000000000   -0.9200000000   9.0487405523
   150.00000000   -0.3600000000   -0.9200000000   9.0446057824
   150.00000000   -0.3200000000   -0.9200000000   9.040472276
   150.00000000   -0.2800000000   -0.9200000000   9.0366123262
   150.00000000   -0.2400000000   -0.9200000000   9.0328102415
   150.00000000   -0.2000000000   -0.9200000000   9.0291820165
   150.00000000   -0.1600000000   -0.9200000000   9.0256666947
   150.00000000   -0.1200000000   -0.9200000000   9.0222744976
   150.00000000   -0.0800000000   -0.9200000000   9.0189315036
   150.00000000   -0.0400000000   -0.9200000000   9.0156942256
   150.00000000    0.0000000000   -0.9200000000   9.0125624692
   150.00000000    0.0400000000   -0.9200000000   9.0095254984
   150.00000000    0.0800000000   -0.9200000000   9.0065752065
   150.00000000    0.1200000000   -0.9200000000   9.0038218288
   150.00000000    0.1600000000   -0.9200000000   9.0012624818
   150.00000000    0.2000000000   -0.9200000000   8.9987737288
   150.00000000    0.2400000000   -0.9200000000   8.9967816079
   150.00000000    0.2800000000   -0.9200000000   8.9949726164
   150.00000000    0.3200000000   -0.9200000000   8.9934073303
   150.00000000    0.3600000000   -0.9200000000   8.9923354748
   150.00000000    0.4000000000   -0.9200000000   8.9914859312
   150.00000000    0.4400000000   -0.9200000000   8.9908152005
   150.00000000    0.4800000000   -0.9200000000   8.9902119392
   150.00000000    0.5200000000   -0.9200000000   8.989978494
   150.00000000    0.5600000000   -0.9200000000   8.9898178293
   150.00000000    0.6000000000   -0.9200000000   8.9896571646
   150.00000000    0.6400000000   -0.9200000000   8.9896333644
   150.00000000    0.6800000000   -0.9200000000   8.9898898775
   150.00000000    0.7200000000   -0.9200000000   8.9901463908
   150.00000000    0.7600000000   -0.9200000000   8.9892523997
   150.00000000    0.8000000000   -0.9200000000   8.9895468803
   150.00000000    0.8400000000   -0.9200000000   8.9902696531
   150.00000000    0.8800000000   -0.9200000000   8.9909924268
   150.00000000    0.9200000000   -0.9200000000   8.9917151997
   150.00000000    0.9600000000   -0.9200000000   8.9924379725
   150.00000000    1.0000000000   -0.9200000000   8.9931607456
   150.00000000   -1.0000000000   -0.8800000000   9.1089176223
   150.00000000   -0.9600000000   -0.8800000000   9.1049969168
   150.00000000   -0.9200000000   -0.8800000000   9.1010762113
   150.00000000   -0.8800000000   -0.8800000000   9.0971555066
   150.00000000   -0.8400000000   -0.8800000000   9.093234802
   150.00000000   -0.8000000000   -0.8800000000   9.0893140974
   150.00000000   -0.7600000000   -0.8800000000   9.0853933923
   150.00000000   -0.7200000000   -0.8800000000   9.083770522
   150.00000000   -0.6800000000   -0.8800000000   9.0796260891
   150.00000000   -0.6400000000   -0.8800000000   9.0754816534
   150.00000000   -0.6000000000   -0.8800000000   9.0720214083
   150.00000000   -0.5600000000   -0.8800000000   9.068094752
   150.00000000   -0.5200000000   -0.8800000000   9.0640105441
   150.00000000   -0.4800000000   -0.8800000000   9.0598065888
   150.00000000   -0.4400000000   -0.8800000000   9.0555840368
   150.00000000   -0.4000000000   -0.8800000000   9.0513774811
   150.00000000   -0.3600000000   -0.8800000000   9.0475140343
   150.00000000   -0.3200000000   -0.8800000000   9.0436698382
   150.00000000   -0.2800000000   -0.8800000000   9.0401339866
   150.00000000   -0.2400000000   -0.8800000000   9.0365566609
   150.00000000   -0.2000000000   -0.8800000000   9.0331682138
   150.00000000   -0.1600000000   -0.8800000000   9.0297742305
   150.00000000   -0.1200000000   -0.8800000000   9.0263524718
   150.00000000   -0.0800000000   -0.8800000000   9.0230016928
   150.00000000   -0.0400000000   -0.8800000000   9.0196797365
   150.00000000    0.0000000000   -0.8800000000   9.0163941058
   150.00000000    0.0400000000   -0.8800000000   9.0131537523
   150.00000000    0.0800000000   -0.8800000000   9.0100852945
   150.00000000    0.1200000000   -0.8800000000   9.0070634878
   150.00000000    0.1600000000   -0.8800000000   9.0041725519
   150.00000000    0.2000000000   -0.8800000000   9.0014866656
   150.00000000    0.2400000000   -0.8800000000   8.9989241772
   150.00000000    0.2800000000   -0.8800000000   8.9966626993
   150.00000000    0.3200000000   -0.8800000000   8.9947122158
   150.00000000    0.3600000000   -0.8800000000   8.993077247
   150.00000000    0.4000000000   -0.8800000000   8.9918627353
   150.00000000    0.4400000000   -0.8800000000   8.9911532865
   150.00000000    0.4800000000   -0.8800000000   8.9906728351
   150.00000000    0.5200000000   -0.8800000000   8.9904294267
   150.00000000    0.5600000000   -0.8800000000   8.9902899763
   150.00000000    0.6000000000   -0.8800000000   8.9902872064
   150.00000000    0.6400000000   -0.8800000000   8.9899377718
   150.00000000    0.6800000000   -0.8800000000   8.9899227795
   150.00000000    0.7200000000   -0.8800000000   8.9904232074
   150.00000000    0.7600000000   -0.8800000000   8.9905975824
   150.00000000    0.8000000000   -0.8800000000   8.9909918082
   150.00000000    0.8400000000   -0.8800000000   8.9917145814
   150.00000000    0.8800000000   -0.8800000000   8.9924373543
   150.00000000    0.9200000000   -0.8800000000   8.9931601276
   150.00000000    0.9600000000   -0.8800000000   8.9938829004
   150.00000000    1.0000000000   -0.8800000000   8.9946056737
   150.00000000   -1.0000000000   -0.8400000000   9.1134696903
   150.00000000   -0.9600000000   -0.8400000000   9.1095489848
   150.00000000   -0.9200000000   -0.8400000000   9.1056282793
   150.00000000   -0.8800000000   -0.8400000000   9.1017075746
   150.00000000   -0.8400000000   -0.8400000000   9.09778687
   150.00000000   -0.8000000000   -0.8400000000   9.0938661654
   150.00000000   -0.7600000000   -0.8400000000   9.0899454603
   150.00000000   -0.7200000000   -0.8400000000   9.0877102861
   150.00000000   -0.6800000000   -0.8400000000   9.083565852
   150.00000000   -0.6400000000   -0.8400000000   9.0794214174
   150.00000000   -0.6000000000   -0.8400000000   9.0756026738
   150.00000000   -0.5600000000   -0.8400000000   9.0714507573
   150.00000000   -0.5200000000   -0.8400000000   9.0671779655
   150.00000000   -0.4800000000   -0.8400000000   9.0629699302
   150.00000000   -0.4400000000   -0.8400000000   9.0591296333
   150.00000000   -0.4000000000   -0.8400000000   9.0554549435
   150.00000000   -0.3600000000   -0.8400000000   9.0519586218
   150.00000000   -0.3200000000   -0.8400000000   9.0486295232
   150.00000000   -0.2800000000   -0.8400000000   9.0452860054
   150.00000000   -0.2400000000   -0.8400000000   9.0420955258
   150.00000000   -0.2000000000   -0.8400000000   9.0388283141
   150.00000000   -0.1600000000   -0.8400000000   9.0356597588
   150.00000000   -0.1200000000   -0.8400000000   9.0323913748
   150.00000000   -0.0800000000   -0.8400000000   9.028945761
   150.00000000   -0.0400000000   -0.8400000000   9.0255987979
   150.00000000    0.0000000000   -0.8400000000   9.0221195705
   150.00000000    0.0400000000   -0.8400000000   9.0186781758
   150.00000000    0.0800000000   -0.8400000000   9.015252385
   150.00000000    0.1200000000   -0.8400000000   9.0119410065
   150.00000000    0.1600000000   -0.8400000000   9.0086848209
   150.00000000    0.2000000000   -0.8400000000   9.005458084
   150.00000000    0.2400000000   -0.8400000000   9.0025764038
   150.00000000    0.2800000000   -0.8400000000   8.9999043581
   150.00000000    0.3200000000   -0.8400000000   8.9973712148
   150.00000000    0.3600000000   -0.8400000000   8.9952099898
   150.00000000    0.4000000000   -0.8400000000   8.9934859893
   150.00000000    0.4400000000   -0.8400000000   8.9921606723
   150.00000000    0.4800000000   -0.8400000000   8.9912250216
   150.00000000    0.5200000000   -0.8400000000   8.9908956537
   150.00000000    0.5600000000   -0.8400000000   8.9908559674
   150.00000000    0.6000000000   -0.8400000000   8.9909641689
   150.00000000    0.6400000000   -0.8400000000   8.9909452385
   150.00000000    0.6800000000   -0.8400000000   8.9910728027
   150.00000000    0.7200000000   -0.8400000000   8.9916186964
   150.00000000    0.7600000000   -0.8400000000   8.9917139632
   150.00000000    0.8000000000   -0.8400000000   8.9924367361
   150.00000000    0.8400000000   -0.8400000000   8.9931595093
   150.00000000    0.8800000000   -0.8400000000   8.9938822822
   150.00000000    0.9200000000   -0.8400000000   8.9946050554
   150.00000000    0.9600000000   -0.8400000000   8.9953278283
   150.00000000    1.0000000000   -0.8400000000   8.9960506014
   150.00000000   -1.0000000000   -0.8000000000   9.1180217569
   150.00000000   -0.9600000000   -0.8000000000   9.1141010532
   150.00000000   -0.9200000000   -0.8000000000   9.1101803476
   150.00000000   -0.8800000000   -0.8000000000   9.1062596426
   150.00000000   -0.8400000000   -0.8000000000   9.102338938
   150.00000000   -0.8000000000   -0.8000000000   9.0984182334
   150.00000000   -0.7600000000   -0.8000000000   9.0944975283
   150.00000000   -0.7200000000   -0.8000000000   9.0916500496
   150.00000000   -0.6800000000   -0.8000000000   9.0875056155
   150.00000000   -0.6400000000   -0.8000000000   9.0833611821
   150.00000000   -0.6000000000   -0.8000000000   9.0792358927
   150.00000000   -0.5600000000   -0.8000000000   9.074978448
   150.00000000   -0.5200000000   -0.8000000000   9.0712721454
   150.00000000   -0.4800000000   -0.8000000000   9.0675953359
   150.00000000   -0.4400000000   -0.8000000000   9.0641431762
   150.00000000   -0.4000000000   -0.8000000000   9.0610932045
   150.00000000   -0.3600000000   -0.8000000000   9.0580257951
   150.00000000   -0.3200000000   -0.8000000000   9.0553241031
   150.00000000   -0.2800000000   -0.8000000000   9.05215164
   150.00000000   -0.2400000000   -0.8000000000   9.0492921589
   150.00000000   -0.2000000000   -0.8000000000   9.0460608905
   150.00000000   -0.1600000000   -0.8000000000   9.0430900984
   150.00000000   -0.1200000000   -0.8000000000   9.0401668199
   150.00000000   -0.0800000000   -0.8000000000   9.0365858346
   150.00000000   -0.0400000000   -0.8000000000   9.0331751057
   150.00000000    0.0000000000   -0.8000000000   9.0295266257
   150.00000000    0.0400000000   -0.8000000000   9.0257765178
   150.00000000    0.0800000000   -0.8000000000   9.0222475532
   150.00000000    0.1200000000   -0.8000000000   9.0184482877
   150.00000000    0.1600000000   -0.8000000000   9.0147662665
   150.00000000    0.2000000000   -0.8000000000   9.0111770382
   150.00000000    0.2400000000   -0.8000000000   9.0077454458
   150.00000000    0.2800000000   -0.8000000000   9.0043799725
   150.00000000    0.3200000000   -0.8000000000   9.0013703314
   150.00000000    0.3600000000   -0.8000000000   8.9986909093
   150.00000000    0.4000000000   -0.8000000000   8.9962532395
   150.00000000    0.4400000000   -0.8000000000   8.9943843959
   150.00000000    0.4800000000   -0.8000000000   8.9929400699
   150.00000000    0.5200000000   -0.8000000000   8.9920563067
   150.00000000    0.5600000000   -0.8000000000   8.9915334148
   150.00000000    0.6000000000   -0.8000000000   8.9917382186
   150.00000000    0.6400000000   -0.8000000000   8.991952705
   150.00000000    0.6800000000   -0.8000000000   8.9922684294
   150.00000000    0.7200000000   -0.8000000000   8.9928141853
   150.00000000    0.7600000000   -0.8000000000   8.9931588911
   150.00000000    0.8000000000   -0.8000000000   8.9938816639
   150.00000000    0.8400000000   -0.8000000000   8.9946044372
   150.00000000    0.8800000000   -0.8000000000   8.9953272105
   150.00000000    0.9200000000   -0.8000000000   8.9960499833
   150.00000000    0.9600000000   -0.8000000000   8.9967727562
   150.00000000    1.0000000000   -0.8000000000   8.9974955294
   150.00000000   -1.0000000000   -0.7600000000   9.1214014618
   150.00000000   -0.9600000000   -0.7600000000   9.1176136296
   150.00000000   -0.9200000000   -0.7600000000   9.1138257973
   150.00000000   -0.8800000000   -0.7600000000   9.110811711
   150.00000000   -0.8400000000   -0.7600000000   9.1068910064
   150.00000000   -0.8000000000   -0.7600000000   9.1029703017
   150.00000000   -0.7600000000   -0.7600000000   9.0990495958
   150.00000000   -0.7200000000   -0.7600000000   9.0953380163
   150.00000000   -0.6800000000   -0.7600000000   9.0914292556
   150.00000000   -0.6400000000   -0.7600000000   9.0873615147
   150.00000000   -0.6000000000   -0.7600000000   9.0832839529
   150.00000000   -0.5600000000   -0.7600000000   9.0796430311
   150.00000000   -0.5200000000   -0.7600000000   9.0765367927
   150.00000000   -0.4800000000   -0.7600000000   9.0736189976
   150.00000000   -0.4400000000   -0.7600000000   9.0708527388
   150.00000000   -0.4000000000   -0.7600000000   9.06824185
   150.00000000   -0.3600000000   -0.7600000000   9.0659168072
   150.00000000   -0.3200000000   -0.7600000000   9.0635585674
   150.00000000   -0.2800000000   -0.7600000000   9.0610962109
   150.00000000   -0.2400000000   -0.7600000000   9.0581918816
   150.00000000   -0.2000000000   -0.7600000000   9.0554862832
   150.00000000   -0.1600000000   -0.7600000000   9.0524811197
   150.00000000   -0.1200000000   -0.7600000000   9.0492659331
   150.00000000   -0.0800000000   -0.7600000000   9.0459842549
   150.00000000   -0.0400000000   -0.7600000000   9.0424770468
   150.00000000    0.0000000000   -0.7600000000   9.0387110356
   150.00000000    0.0400000000   -0.7600000000   9.0347036817
   150.00000000    0.0800000000   -0.7600000000   9.0307083561
   150.00000000    0.1200000000   -0.7600000000   9.0266519194
   150.00000000    0.1600000000   -0.7600000000   9.0225509706
   150.00000000    0.2000000000   -0.7600000000   9.018330054
   150.00000000    0.2400000000   -0.7600000000   9.0144124584
   150.00000000    0.2800000000   -0.7600000000   9.0106207785
   150.00000000    0.3200000000   -0.7600000000   9.0069818351
   150.00000000    0.3600000000   -0.7600000000   9.0036565704
   150.00000000    0.4000000000   -0.7600000000   9.0006093741
   150.00000000    0.4400000000   -0.7600000000   8.9980588654
   150.00000000    0.4800000000   -0.7600000000   8.9957843114
   150.00000000    0.5200000000   -0.7600000000   8.9941528018
   150.00000000    0.5600000000   -0.7600000000   8.9930651805
   150.00000000    0.6000000000   -0.7600000000   8.9926871767
   150.00000000    0.6400000000   -0.7600000000   8.9930282727
   150.00000000    0.6800000000   -0.7600000000   8.9934639183
   150.00000000    0.7200000000   -0.7600000000   8.9940096742
   150.00000000    0.7600000000   -0.7600000000   8.994603819
   150.00000000    0.8000000000   -0.7600000000   8.995326592
   150.00000000    0.8400000000   -0.7600000000   8.9960493651
   150.00000000    0.8800000000   -0.7600000000   8.9967721381
   150.00000000    0.9200000000   -0.7600000000   8.9974949112
   150.00000000    0.9600000000   -0.7600000000   8.9982176843
   150.00000000    1.0000000000   -0.7600000000   8.9989404572
   150.00000000   -1.0000000000   -0.7200000000   9.1221367039
   150.00000000   -0.9600000000   -0.7200000000   9.118830854
   150.00000000   -0.9200000000   -0.7200000000   9.115525004
   150.00000000   -0.8800000000   -0.7200000000   9.1127299068
   150.00000000   -0.8400000000   -0.7200000000   9.1093244274
   150.00000000   -0.8000000000   -0.7200000000   9.1059189478
   150.00000000   -0.7600000000   -0.7200000000   9.1031105944
   150.00000000   -0.7200000000   -0.7200000000   9.0996809596
   150.00000000   -0.6800000000   -0.7200000000   9.0957602546
   150.00000000   -0.6400000000   -0.7200000000   9.0920362755
   150.00000000   -0.6000000000   -0.7200000000   9.0887243839
   150.00000000   -0.5600000000   -0.7200000000   9.0858311503
   150.00000000   -0.5200000000   -0.7200000000   9.0833193449
   150.00000000   -0.4800000000   -0.7200000000   9.0812319061
   150.00000000   -0.4400000000   -0.7200000000   9.0791969787
   150.00000000   -0.4000000000   -0.7200000000   9.0774844996
   150.00000000   -0.3600000000   -0.7200000000   9.0753833286
   150.00000000   -0.3200000000   -0.7200000000   9.073443108
   150.00000000   -0.2800000000   -0.7200000000   9.0712802792
   150.00000000   -0.2400000000   -0.7200000000   9.0690933122
   150.00000000   -0.2000000000   -0.7200000000   9.0668892044
   150.00000000   -0.1600000000   -0.7200000000   9.0638225767
   150.00000000   -0.1200000000   -0.7200000000   9.0608965529
   150.00000000   -0.0800000000   -0.7200000000   9.0573542505
   150.00000000   -0.0400000000   -0.7200000000   9.0536415739
   150.00000000    0.0000000000   -0.7200000000   9.0497487416
   150.00000000    0.0400000000   -0.7200000000   9.0457104414
   150.00000000    0.0800000000   -0.7200000000   9.0411727154
   150.00000000    0.1200000000   -0.7200000000   9.0364707491
   150.00000000    0.1600000000   -0.7200000000   9.0319541475
   150.00000000    0.2000000000   -0.7200000000   9.0272339048
   150.00000000    0.2400000000   -0.7200000000   9.0228342563
   150.00000000    0.2800000000   -0.7200000000   9.0183506596
   150.00000000    0.3200000000   -0.7200000000   9.0137972174
   150.00000000    0.3600000000   -0.7200000000   9.0097551497
   150.00000000    0.4000000000   -0.7200000000   9.0062052369
   150.00000000    0.4400000000   -0.7200000000   9.0027164061
   150.00000000    0.4800000000   -0.7200000000   8.9998604829
   150.00000000    0.5200000000   -0.7200000000   8.9975086705
   150.00000000    0.5600000000   -0.7200000000   8.9957949392
   150.00000000    0.6000000000   -0.7200000000   8.994719484
   150.00000000    0.6400000000   -0.7200000000   8.9943589186
   150.00000000    0.6800000000   -0.7200000000   8.9946876762
   150.00000000    0.7200000000   -0.7200000000   8.9953259738
   150.00000000    0.7600000000   -0.7200000000   8.9959432688
   150.00000000    0.8000000000   -0.7200000000   8.9965381906
   150.00000000    0.8400000000   -0.7200000000   8.997156272
   150.00000000    0.8800000000   -0.7200000000   8.998075362
   150.00000000    0.9200000000   -0.7200000000   8.9986880073
   150.00000000    0.9600000000   -0.7200000000   8.9996376204
   150.00000000    1.0000000000   -0.7200000000   9.0005872342
   150.00000000   -1.0000000000   -0.6800000000   9.1274854047
   150.00000000   -0.9600000000   -0.6800000000   9.1241795537
   150.00000000   -0.9200000000   -0.6800000000   9.1208737026
   150.00000000   -0.8800000000   -0.6800000000   9.1179725578
   150.00000000   -0.8400000000   -0.6800000000   9.1145670785
   150.00000000   -0.8000000000   -0.6800000000   9.1111615987
   150.00000000   -0.7600000000   -0.6800000000   9.1079005695
   150.00000000   -0.7200000000   -0.6800000000   9.1042923769
   150.00000000   -0.6800000000   -0.6800000000   9.1007389063
   150.00000000   -0.6400000000   -0.6800000000   9.097700866
   150.00000000   -0.6000000000   -0.6800000000   9.095447951
   150.00000000   -0.5600000000   -0.6800000000   9.0933912287
   150.00000000   -0.5200000000   -0.6800000000   9.0917454403
   150.00000000   -0.4800000000   -0.6800000000   9.0902527587
   150.00000000   -0.4400000000   -0.6800000000   9.0888818709
   150.00000000   -0.4000000000   -0.6800000000   9.0879487928
   150.00000000   -0.3600000000   -0.6800000000   9.086620051
   150.00000000   -0.3200000000   -0.6800000000   9.0853754762
   150.00000000   -0.2800000000   -0.6800000000   9.0839789906
   150.00000000   -0.2400000000   -0.6800000000   9.0822144178
   150.00000000   -0.2000000000   -0.6800000000   9.0799261881
   150.00000000   -0.1600000000   -0.6800000000   9.07729849
   150.00000000   -0.1200000000   -0.6800000000   9.0742798281
   150.00000000   -0.0800000000   -0.6800000000   9.0708798514
   150.00000000   -0.0400000000   -0.6800000000   9.0670848731
   150.00000000    0.0000000000   -0.6800000000   9.0628993249
   150.00000000    0.0400000000   -0.6800000000   9.0582261639
   150.00000000    0.0800000000   -0.6800000000   9.053456049
   150.00000000    0.1200000000   -0.6800000000   9.0483901496
   150.00000000    0.1600000000   -0.6800000000   9.0430966978
   150.00000000    0.2000000000   -0.6800000000   9.0377958188
   150.00000000    0.2400000000   -0.6800000000   9.0327182638
   150.00000000    0.2800000000   -0.6800000000   9.0275635681
   150.00000000    0.3200000000   -0.6800000000   9.0222414779
   150.00000000    0.3600000000   -0.6800000000   9.0174698178
   150.00000000    0.4000000000   -0.6800000000   9.0129245717
   150.00000000    0.4400000000   -0.6800000000   9.0087753701
   150.00000000    0.4800000000   -0.6800000000   9.005103695
   150.00000000    0.5200000000   -0.6800000000   9.0020243328
   150.00000000    0.5600000000   -0.6800000000   8.9995818249
   150.00000000    0.6000000000   -0.6800000000   8.9977667488
   150.00000000    0.6400000000   -0.6800000000   8.9966716528
   150.00000000    0.6800000000   -0.6800000000   8.9963420675
   150.00000000    0.7200000000   -0.6800000000   8.9967709019
   150.00000000    0.7600000000   -0.6800000000   8.9974816463
   150.00000000    0.8000000000   -0.6800000000   8.9981973047
   150.00000000    0.8400000000   -0.6800000000   8.9991163949
   150.00000000    0.8800000000   -0.6800000000   9.0000354842
   150.00000000    0.9200000000   -0.6800000000   9.0007931483
   150.00000000    0.9600000000   -0.6800000000   9.0017427616
   150.00000000    1.0000000000   -0.6800000000   9.0026923751
   150.00000000   -1.0000000000   -0.6400000000   9.1328341021
   150.00000000   -0.9600000000   -0.6400000000   9.129528251
   150.00000000   -0.9200000000   -0.6400000000   9.1262224012
   150.00000000   -0.8800000000   -0.6400000000   9.1232152093
   150.00000000   -0.8400000000   -0.6400000000   9.1198097299
   150.00000000   -0.8000000000   -0.6400000000   9.1164042504
   150.00000000   -0.7600000000   -0.6400000000   9.1129790738
   150.00000000   -0.7200000000   -0.6400000000   9.1096761757
   150.00000000   -0.6800000000   -0.6400000000   9.1068482839
   150.00000000   -0.6400000000   -0.6400000000   9.1047207615
   150.00000000   -0.6000000000   -0.6400000000   9.1032139601
   150.00000000   -0.5600000000   -0.6400000000   9.1021839949
   150.00000000   -0.5200000000   -0.6400000000   9.101483599
   150.00000000   -0.4800000000   -0.6400000000   9.1008018989
   150.00000000   -0.4400000000   -0.6400000000   9.1005668103
   150.00000000   -0.4000000000   -0.6400000000   9.1001981376
   150.00000000   -0.3600000000   -0.6400000000   9.099822712
   150.00000000   -0.3200000000   -0.6400000000   9.0992124371
   150.00000000   -0.2800000000   -0.6400000000   9.0982393129
   150.00000000   -0.2400000000   -0.6400000000   9.0971174937
   150.00000000   -0.2000000000   -0.6400000000   9.0951698641
   150.00000000   -0.1600000000   -0.6400000000   9.0927375415
   150.00000000   -0.1200000000   -0.6400000000   9.0898365851
   150.00000000   -0.0800000000   -0.6400000000   9.0864029533
   150.00000000   -0.0400000000   -0.6400000000   9.0823338046
   150.00000000    0.0000000000   -0.6400000000   9.0780025417
   150.00000000    0.0400000000   -0.6400000000   9.073135647
   150.00000000    0.0800000000   -0.6400000000   9.0678547409
   150.00000000    0.1200000000   -0.6400000000   9.0620659637
   150.00000000    0.1600000000   -0.6400000000   9.0561189215
   150.00000000    0.2000000000   -0.6400000000   9.0500828597
   150.00000000    0.2400000000   -0.6400000000   9.0440577978
   150.00000000    0.2800000000   -0.6400000000   9.0380050518
   150.00000000    0.3200000000   -0.6400000000   9.0319889602
   150.00000000    0.3600000000   -0.6400000000   9.026486292
   150.00000000    0.4000000000   -0.6400000000   9.0210694388
   150.00000000    0.4400000000   -0.6400000000   9.0161002362
   150.00000000    0.4800000000   -0.6400000000   9.0115913076
   150.00000000    0.5200000000   -0.6400000000   9.0076826427
   150.00000000    0.5600000000   -0.6400000000   9.0044309299
   150.00000000    0.6000000000   -0.6400000000   9.0018246861
   150.00000000    0.6400000000   -0.6400000000   9.0000049646
   150.00000000    0.6800000000   -0.6400000000   8.9989153453
   150.00000000    0.7200000000   -0.6400000000   8.9987864616
   150.00000000    0.7600000000   -0.6400000000   8.9992810768
   150.00000000    0.8000000000   -0.6400000000   9.0001574272
   150.00000000    0.8400000000   -0.6400000000   9.0010765171
   150.00000000    0.8800000000   -0.6400000000   9.0019956064
   150.00000000    0.9200000000   -0.6400000000   9.0028982892
   150.00000000    0.9600000000   -0.6400000000   9.0038479028
   150.00000000    1.0000000000   -0.6400000000   9.004797516
   150.00000000   -1.0000000000   -0.6000000000   9.1355848223
   150.00000000   -0.9600000000   -0.6000000000   9.1327836686
   150.00000000   -0.9200000000   -0.6000000000   9.129982517
   150.00000000   -0.8800000000   -0.6000000000   9.1279025594
   150.00000000   -0.8400000000   -0.6000000000   9.1247714065
   150.00000000   -0.8000000000   -0.6000000000   9.1216535492
   150.00000000   -0.7600000000   -0.6000000000   9.1182414223
   150.00000000   -0.7200000000   -0.6000000000   9.1160011915
   150.00000000   -0.6800000000   -0.6000000000   9.1142519008
   150.00000000   -0.6400000000   -0.6000000000   9.1129258963
   150.00000000   -0.6000000000   -0.6000000000   9.1123623093
   150.00000000   -0.5600000000   -0.6000000000   9.1123720435
   150.00000000   -0.5200000000   -0.6000000000   9.1126303004
   150.00000000   -0.4800000000   -0.6000000000   9.1133792354
   150.00000000   -0.4400000000   -0.6000000000   9.1141060415
   150.00000000   -0.4000000000   -0.6000000000   9.1144864499
   150.00000000   -0.3600000000   -0.6000000000   9.1149195756
   150.00000000   -0.3200000000   -0.6000000000   9.1150310746
   150.00000000   -0.2800000000   -0.6000000000   9.1148422151
   150.00000000   -0.2400000000   -0.6000000000   9.1142221333
   150.00000000   -0.2000000000   -0.6000000000   9.1129363916
   150.00000000   -0.1600000000   -0.6000000000   9.1109153573
   150.00000000   -0.1200000000   -0.6000000000   9.1077954145
   150.00000000   -0.0800000000   -0.6000000000   9.1043502469
   150.00000000   -0.0400000000   -0.6000000000   9.1002913378
   150.00000000    0.0000000000   -0.6000000000   9.0955321995
   150.00000000    0.0400000000   -0.6000000000   9.0902448063
   150.00000000    0.0800000000   -0.6000000000   9.0840690709
   150.00000000    0.1200000000   -0.6000000000   9.0781055464
   150.00000000    0.1600000000   -0.6000000000   9.0710830594
   150.00000000    0.2000000000   -0.6000000000   9.0642791046
   150.00000000    0.2400000000   -0.6000000000   9.0572397538
   150.00000000    0.2800000000   -0.6000000000   9.0501880841
   150.00000000    0.3200000000   -0.6000000000   9.043470626
   150.00000000    0.3600000000   -0.6000000000   9.0368230317
   150.00000000    0.4000000000   -0.6000000000   9.0305758939
   150.00000000    0.4400000000   -0.6000000000   9.0246057708
   150.00000000    0.4800000000   -0.6000000000   9.0192302289
   150.00000000    0.5200000000   -0.6000000000   9.0144371113
   150.00000000    0.5600000000   -0.6000000000   9.0103147385
   150.00000000    0.6000000000   -0.6000000000   9.0068731697
   150.00000000    0.6400000000   -0.6000000000   9.0042193093
   150.00000000    0.6800000000   -0.6000000000   9.0025992104
   150.00000000    0.7200000000   -0.6000000000   9.0014760477
   150.00000000    0.7600000000   -0.6000000000   9.0013130642
   150.00000000    0.8000000000   -0.6000000000   9.0021545897
   150.00000000    0.8400000000   -0.6000000000   9.0030341649
   150.00000000    0.8800000000   -0.6000000000   9.0040031374
   150.00000000    0.9200000000   -0.6000000000   9.0045050112
   150.00000000    0.9600000000   -0.6000000000   9.0055124506
   150.00000000    1.0000000000   -0.6000000000   9.0065198892
   150.00000000   -1.0000000000   -0.5600000000   9.1413614986
   150.00000000   -0.9600000000   -0.5600000000   9.1385603445
   150.00000000   -0.9200000000   -0.5600000000   9.1357591921
   150.00000000   -0.8800000000   -0.5600000000   9.1331879608
   150.00000000   -0.8400000000   -0.5600000000   9.1302270838
   150.00000000   -0.8000000000   -0.5600000000   9.1271323488
   150.00000000   -0.7600000000   -0.5600000000   9.124710867
   150.00000000   -0.7200000000   -0.5600000000   9.1232179548
   150.00000000   -0.6800000000   -0.5600000000   9.1224120205
   150.00000000   -0.6400000000   -0.5600000000   9.1223926453
   150.00000000   -0.6000000000   -0.5600000000   9.1228967916
   150.00000000   -0.5600000000   -0.5600000000   9.1239562342
   150.00000000   -0.5200000000   -0.5600000000   9.1255022698
   150.00000000   -0.4800000000   -0.5600000000   9.1273389707
   150.00000000   -0.4400000000   -0.5600000000   9.1293242468
   150.00000000   -0.4000000000   -0.5600000000   9.1306194119
   150.00000000   -0.3600000000   -0.5600000000   9.1319803418
   150.00000000   -0.3200000000   -0.5600000000   9.1330557571
   150.00000000   -0.2800000000   -0.5600000000   9.133819527
   150.00000000   -0.2400000000   -0.5600000000   9.133681923
   150.00000000   -0.2000000000   -0.5600000000   9.1329775289
   150.00000000   -0.1600000000   -0.5600000000   9.130688243
   150.00000000   -0.1200000000   -0.5600000000   9.1282671313
   150.00000000   -0.0800000000   -0.5600000000   9.1246618604
   150.00000000   -0.0400000000   -0.5600000000   9.1203201934
   150.00000000    0.0000000000   -0.5600000000   9.1151086713
   150.00000000    0.0400000000   -0.5600000000   9.1096285482
   150.00000000    0.0800000000   -0.5600000000   9.1027818119
   150.00000000    0.1200000000   -0.5600000000   9.0957005374
   150.00000000    0.1600000000   -0.5600000000   9.0880516305
   150.00000000    0.2000000000   -0.5600000000   9.0801264175
   150.00000000    0.2400000000   -0.5600000000   9.0721754497
   150.00000000    0.2800000000   -0.5600000000   9.0643502965
   150.00000000    0.3200000000   -0.5600000000   9.0563671527
   150.00000000    0.3600000000   -0.5600000000   9.0486633694
   150.00000000    0.4000000000   -0.5600000000   9.0413586446
   150.00000000    0.4400000000   -0.5600000000   9.0344184693
   150.00000000    0.4800000000   -0.5600000000   9.028217951
   150.00000000    0.5200000000   -0.5600000000   9.0222446247
   150.00000000    0.5600000000   -0.5600000000   9.01719578
   150.00000000    0.6000000000   -0.5600000000   9.0128837078
   150.00000000    0.6400000000   -0.5600000000   9.0093923881
   150.00000000    0.6800000000   -0.5600000000   9.006781896
   150.00000000    0.7200000000   -0.5600000000   9.004977947
   150.00000000    0.7600000000   -0.5600000000   9.0041242602
   150.00000000    0.8000000000   -0.5600000000   9.0043606482
   150.00000000    0.8400000000   -0.5600000000   9.0053137152
   150.00000000    0.8800000000   -0.5600000000   9.0063051179
   150.00000000    0.9200000000   -0.5600000000   9.0071763394
   150.00000000    0.9600000000   -0.5600000000   9.008183778
   150.00000000    1.0000000000   -0.5600000000   9.0091912174
   150.00000000   -1.0000000000   -0.5200000000   9.1471381736
   150.00000000   -0.9600000000   -0.5200000000   9.1443370204
   150.00000000   -0.9200000000   -0.5200000000   9.1415358671
   150.00000000   -0.8800000000   -0.5200000000   9.1387347139
   150.00000000   -0.8400000000   -0.5200000000   9.1359100938
   150.00000000   -0.8000000000   -0.5200000000   9.1335927671
   150.00000000   -0.7600000000   -0.5200000000   9.1320097941
   150.00000000   -0.7200000000   -0.5200000000   9.1313842793
   150.00000000   -0.6800000000   -0.5200000000   9.1316877734
   150.00000000   -0.6400000000   -0.5200000000   9.1329194501
   150.00000000   -0.6000000000   -0.5200000000   9.1346392521
   150.00000000   -0.5600000000   -0.5200000000   9.1369663498
   150.00000000   -0.5200000000   -0.5200000000   9.139683344
   150.00000000   -0.4800000000   -0.5200000000   9.1426951811
   150.00000000   -0.4400000000   -0.5200000000   9.145694961
   150.00000000   -0.4000000000   -0.5200000000   9.1485925357
   150.00000000   -0.3600000000   -0.5200000000   9.1512954016
   150.00000000   -0.3200000000   -0.5200000000   9.153585478
   150.00000000   -0.2800000000   -0.5200000000   9.1549561747
   150.00000000   -0.2400000000   -0.5200000000   9.1554777576
   150.00000000   -0.2000000000   -0.5200000000   9.1555153217
   150.00000000   -0.1600000000   -0.5200000000   9.1537866839
   150.00000000   -0.1200000000   -0.5200000000   9.1512601691
   150.00000000   -0.0800000000   -0.5200000000   9.1475695341
   150.00000000   -0.0400000000   -0.5200000000   9.1428452345
   150.00000000    0.0000000000   -0.5200000000   9.1372533895
   150.00000000    0.0400000000   -0.5200000000   9.1306956152
   150.00000000    0.0800000000   -0.5200000000   9.1233557147
   150.00000000    0.1200000000   -0.5200000000   9.1155377144
   150.00000000    0.1600000000   -0.5200000000   9.1071865003
   150.00000000    0.2000000000   -0.5200000000   9.097962197
   150.00000000    0.2400000000   -0.5200000000   9.0889593211
   150.00000000    0.2800000000   -0.5200000000   9.079889602
   150.00000000    0.3200000000   -0.5200000000   9.0707459363
   150.00000000    0.3600000000   -0.5200000000   9.0621389818
   150.00000000    0.4000000000   -0.5200000000   9.0534447501
   150.00000000    0.4400000000   -0.5200000000   9.0455658846
   150.00000000    0.4800000000   -0.5200000000   9.0379231653
   150.00000000    0.5200000000   -0.5200000000   9.0311430557
   150.00000000    0.5600000000   -0.5200000000   9.0250537395
   150.00000000    0.6000000000   -0.5200000000   9.0197612948
   150.00000000    0.6400000000   -0.5200000000   9.015553807
   150.00000000    0.6800000000   -0.5200000000   9.0120141502
   150.00000000    0.7200000000   -0.5200000000   9.0092737196
   150.00000000    0.7600000000   -0.5200000000   9.0078596092
   150.00000000    0.8000000000   -0.5200000000   9.0074383889
   150.00000000    0.8400000000   -0.5200000000   9.0078336872
   150.00000000    0.8800000000   -0.5200000000   9.0088402285
   150.00000000    0.9200000000   -0.5200000000   9.0098476676
   150.00000000    0.9600000000   -0.5200000000   9.0108551066
   150.00000000    1.0000000000   -0.5200000000   9.0118625456
   150.00000000   -1.0000000000   -0.4800000000   9.1511053702
   150.00000000   -0.9600000000   -0.4800000000   9.148891586
   150.00000000   -0.9200000000   -0.4800000000   9.1466778014
   150.00000000   -0.8800000000   -0.4800000000   9.1444778126
   150.00000000   -0.8400000000   -0.4800000000   9.1419802275
   150.00000000   -0.8000000000   -0.4800000000   9.1404678644
   150.00000000   -0.7600000000   -0.4800000000   9.1400154339
   150.00000000   -0.7200000000   -0.4800000000   9.1406520559
   150.00000000   -0.6800000000   -0.4800000000   9.1421348174
   150.00000000   -0.6400000000   -0.4800000000   9.1444792237
   150.00000000   -0.6000000000   -0.4800000000   9.1475396307
   150.00000000   -0.5600000000   -0.4800000000   9.1512366406
   150.00000000   -0.5200000000   -0.4800000000   9.1554385436
   150.00000000   -0.4800000000   -0.4800000000   9.1597729486
   150.00000000   -0.4400000000   -0.4800000000   9.1642784374
   150.00000000   -0.4000000000   -0.4800000000   9.1688350125
   150.00000000   -0.3600000000   -0.4800000000   9.1731680764
   150.00000000   -0.3200000000   -0.4800000000   9.1764928466
   150.00000000   -0.2800000000   -0.4800000000   9.1790482409
   150.00000000   -0.2400000000   -0.4800000000   9.1806410942
   150.00000000   -0.2000000000   -0.4800000000   9.1808741457
   150.00000000   -0.1600000000   -0.4800000000   9.179901889
   150.00000000   -0.1200000000   -0.4800000000   9.1771925947
   150.00000000   -0.0800000000   -0.4800000000   9.1735230989
   150.00000000   -0.0400000000   -0.4800000000   9.1682347988
   150.00000000    0.0000000000   -0.4800000000   9.1621560751
   150.00000000    0.0400000000   -0.4800000000   9.1550137711
   150.00000000    0.0800000000   -0.4800000000   9.1466336504
   150.00000000    0.1200000000   -0.4800000000   9.1374305426
   150.00000000    0.1600000000   -0.4800000000   9.1279263475
   150.00000000    0.2000000000   -0.4800000000   9.1178479689
   150.00000000    0.2400000000   -0.4800000000   9.1075373081
   150.00000000    0.2800000000   -0.4800000000   9.0970508871
   150.00000000    0.3200000000   -0.4800000000   9.0865147869
   150.00000000    0.3600000000   -0.4800000000   9.0764462984
   150.00000000    0.4000000000   -0.4800000000   9.0668414896
   150.00000000    0.4400000000   -0.4800000000   9.0574917831
   150.00000000    0.4800000000   -0.4800000000   9.0489563982
   150.00000000    0.5200000000   -0.4800000000   9.0409472826
   150.00000000    0.5600000000   -0.4800000000   9.0338675817
   150.00000000    0.6000000000   -0.4800000000   9.0275605357
   150.00000000    0.6400000000   -0.4800000000   9.0221406784
   150.00000000    0.6800000000   -0.4800000000   9.0178557936
   150.00000000    0.7200000000   -0.4800000000   9.0145000273
   150.00000000    0.7600000000   -0.4800000000   9.012118145
   150.00000000    0.8000000000   -0.4800000000   9.0108744043
   150.00000000    0.8400000000   -0.4800000000   9.0106934465
   150.00000000    0.8800000000   -0.4800000000   9.0115752271
   150.00000000    0.9200000000   -0.4800000000   9.0122849189
   150.00000000    0.9600000000   -0.4800000000   9.0132143506
   150.00000000    1.0000000000   -0.4800000000   9.0141437823
   150.00000000   -1.0000000000   -0.4400000000   9.1566726194
   150.00000000   -0.9600000000   -0.4400000000   9.1546499197
   150.00000000   -0.9200000000   -0.4400000000   9.1527300362
   150.00000000   -0.8800000000   -0.4400000000   9.1505428964
   150.00000000   -0.8400000000   -0.4400000000   9.1488715334
   150.00000000   -0.8000000000   -0.4400000000   9.1482918334
   150.00000000   -0.7600000000   -0.4400000000   9.1490756732
   150.00000000   -0.7200000000   -0.4400000000   9.1506968519
   150.00000000   -0.6800000000   -0.4400000000   9.1534128672
   150.00000000   -0.6400000000   -0.4400000000   9.1571011884
   150.00000000   -0.6000000000   -0.4400000000   9.1616735172
   150.00000000   -0.5600000000   -0.4400000000   9.1667346169
   150.00000000   -0.5200000000   -0.4400000000   9.1724786149
   150.00000000   -0.4800000000   -0.4400000000   9.1787635205
   150.00000000   -0.4400000000   -0.4400000000   9.1855061155
   150.00000000   -0.4000000000   -0.4400000000   9.1912960472
   150.00000000   -0.3600000000   -0.4400000000   9.1969161281
   150.00000000   -0.3200000000   -0.4400000000   9.2019461684
   150.00000000   -0.2800000000   -0.4400000000   9.2058182997
   150.00000000   -0.2400000000   -0.4400000000   9.2079744702
   150.00000000   -0.2000000000   -0.4400000000   9.2092226254
   150.00000000   -0.1600000000   -0.4400000000   9.2087974473
   150.00000000   -0.1200000000   -0.4400000000   9.2063562802
   150.00000000   -0.0800000000   -0.4400000000   9.2020906444
   150.00000000   -0.0400000000   -0.4400000000   9.196428168
   150.00000000    0.0000000000   -0.4400000000   9.1897496452
   150.00000000    0.0400000000   -0.4400000000   9.1817881699
   150.00000000    0.0800000000   -0.4400000000   9.1724875358
   150.00000000    0.1200000000   -0.4400000000   9.162101026
   150.00000000    0.1600000000   -0.4400000000   9.1513037267
   150.00000000    0.2000000000   -0.4400000000   9.139739771
   150.00000000    0.2400000000   -0.4400000000   9.1279343069
   150.00000000    0.2800000000   -0.4400000000   9.1159440152
   150.00000000    0.3200000000   -0.4400000000   9.1041111751
   150.00000000    0.3600000000   -0.4400000000   9.0925606317
   150.00000000    0.4000000000   -0.4400000000   9.0814222761
   150.00000000    0.4400000000   -0.4400000000   9.0707765796
   150.00000000    0.4800000000   -0.4400000000   9.0608501129
   150.00000000    0.5200000000   -0.4400000000   9.0516758066
   150.00000000    0.5600000000   -0.4400000000   9.0434691587
   150.00000000    0.6000000000   -0.4400000000   9.03619248
   150.00000000    0.6400000000   -0.4400000000   9.0297232952
   150.00000000    0.6800000000   -0.4400000000   9.0244203031
   150.00000000    0.7200000000   -0.4400000000   9.0202720412
   150.00000000    0.7600000000   -0.4400000000   9.0171105529
   150.00000000    0.8000000000   -0.4400000000   9.0150497551
   150.00000000    0.8400000000   -0.4400000000   9.0143752946
   150.00000000    0.8800000000   -0.4400000000   9.0146527679
   150.00000000    0.9200000000   -0.4400000000   9.0154994799
   150.00000000    0.9600000000   -0.4400000000   9.0162717595
   150.00000000    1.0000000000   -0.4400000000   9.017169494
   150.00000000   -1.0000000000   -0.4000000000   9.162811569
   150.00000000   -0.9600000000   -0.4000000000   9.1607888704
   150.00000000   -0.9200000000   -0.4000000000   9.1587661711
   150.00000000   -0.8800000000   -0.4000000000   9.1568461446
   150.00000000   -0.8400000000   -0.4000000000   9.1561051083
   150.00000000   -0.8000000000   -0.4000000000   9.1565188088
   150.00000000   -0.7600000000   -0.4000000000   9.1584639379
   150.00000000   -0.7200000000   -0.4000000000   9.1614325486
   150.00000000   -0.6800000000   -0.4000000000   9.1654245309
   150.00000000   -0.6400000000   -0.4000000000   9.170688939
   150.00000000   -0.6000000000   -0.4000000000   9.176726459
   150.00000000   -0.5600000000   -0.4000000000   9.1836098382
   150.00000000   -0.5200000000   -0.4000000000   9.1916296609
   150.00000000   -0.4800000000   -0.4000000000   9.1997546638
   150.00000000   -0.4400000000   -0.4000000000   9.2075042227
   150.00000000   -0.4000000000   -0.4000000000   9.2158029304
   150.00000000   -0.3600000000   -0.4000000000   9.2234894485
   150.00000000   -0.3200000000   -0.4000000000   9.2303793839
   150.00000000   -0.2800000000   -0.4000000000   9.2358532182
   150.00000000   -0.2400000000   -0.4000000000   9.2396008381
   150.00000000   -0.2000000000   -0.4000000000   9.2418878249
   150.00000000   -0.1600000000   -0.4000000000   9.2409061927
   150.00000000   -0.1200000000   -0.4000000000   9.2387936023
   150.00000000   -0.0800000000   -0.4000000000   9.2344223097
   150.00000000   -0.0400000000   -0.4000000000   9.2280508201
   150.00000000    0.0000000000   -0.4000000000   9.2201789592
   150.00000000    0.0400000000   -0.4000000000   9.2113143805
   150.00000000    0.0800000000   -0.4000000000   9.2008607873
   150.00000000    0.1200000000   -0.4000000000   9.189220643
   150.00000000    0.1600000000   -0.4000000000   9.1766798914
   150.00000000    0.2000000000   -0.4000000000   9.1635725241
   150.00000000    0.2400000000   -0.4000000000   9.1498893651
   150.00000000    0.2800000000   -0.4000000000   9.1364382439
   150.00000000    0.3200000000   -0.4000000000   9.1231388329
   150.00000000    0.3600000000   -0.4000000000   9.1098122282
   150.00000000    0.4000000000   -0.4000000000   9.0972021216
   150.00000000    0.4400000000   -0.4000000000   9.0851413924
   150.00000000    0.4800000000   -0.4000000000   9.0739667073
   150.00000000    0.5200000000   -0.4000000000   9.0637662954
   150.00000000    0.5600000000   -0.4000000000   9.0538746559
   150.00000000    0.6000000000   -0.4000000000   9.045331066
   150.00000000    0.6400000000   -0.4000000000   9.0380674975
   150.00000000    0.6800000000   -0.4000000000   9.0317884002
   150.00000000    0.7200000000   -0.4000000000   9.0265922031
   150.00000000    0.7600000000   -0.4000000000   9.0225849772
   150.00000000    0.8000000000   -0.4000000000   9.0198963241
   150.00000000    0.8400000000   -0.4000000000   9.0184859408
   150.00000000    0.8800000000   -0.4000000000   9.0179817196
   150.00000000    0.9200000000   -0.4000000000   9.0187623374
   150.00000000    0.9600000000   -0.4000000000   9.0196600717
   150.00000000    1.0000000000   -0.4000000000   9.0205578062
   150.00000000   -1.0000000000   -0.3600000000   9.1681607813
   150.00000000   -0.9600000000   -0.3600000000   9.1665869118
   150.00000000   -0.9200000000   -0.3600000000   9.1649420535
   150.00000000   -0.8800000000   -0.3600000000   9.1637351513
   150.00000000   -0.8400000000   -0.3600000000   9.1639273071
   150.00000000   -0.8000000000   -0.3600000000   9.1655134405
   150.00000000   -0.7600000000   -0.3600000000   9.1684624999
   150.00000000   -0.7200000000   -0.3600000000   9.1727284548
   150.00000000   -0.6800000000   -0.3600000000   9.1780564737
   150.00000000   -0.6400000000   -0.3600000000   9.1851670597
   150.00000000   -0.6000000000   -0.3600000000   9.1926787347
   150.00000000   -0.5600000000   -0.3600000000   9.2017754952
   150.00000000   -0.5200000000   -0.3600000000   9.2111778085
   150.00000000   -0.4800000000   -0.3600000000   9.2214569142
   150.00000000   -0.4400000000   -0.3600000000   9.2321237223
   150.00000000   -0.4000000000   -0.3600000000   9.2424848956
   150.00000000   -0.3600000000   -0.3600000000   9.2525791236
   150.00000000   -0.3200000000   -0.3600000000   9.2616560102
   150.00000000   -0.2800000000   -0.3600000000   9.2692467559
   150.00000000   -0.2400000000   -0.3600000000   9.2744995426
   150.00000000   -0.2000000000   -0.3600000000   9.2778020121
   150.00000000   -0.1600000000   -0.3600000000   9.2776463825
   150.00000000   -0.1200000000   -0.3600000000   9.274811652
   150.00000000   -0.0800000000   -0.3600000000   9.2702044472
   150.00000000   -0.0400000000   -0.3600000000   9.2631729365
   150.00000000    0.0000000000   -0.3600000000   9.2541968118
   150.00000000    0.0400000000   -0.3600000000   9.2439738393
   150.00000000    0.0800000000   -0.3600000000   9.2324377384
   150.00000000    0.1200000000   -0.3600000000   9.2189414773
   150.00000000    0.1600000000   -0.3600000000   9.2052258268
   150.00000000    0.2000000000   -0.3600000000   9.1900052164
   150.00000000    0.2400000000   -0.3600000000   9.1742747434
   150.00000000    0.2800000000   -0.3600000000   9.1587690731
   150.00000000    0.3200000000   -0.3600000000   9.1432464366
   150.00000000    0.3600000000   -0.3600000000   9.1283163233
   150.00000000    0.4000000000   -0.3600000000   9.1139969031
   150.00000000    0.4400000000   -0.3600000000   9.1004957771
   150.00000000    0.4800000000   -0.3600000000   9.0878056565
   150.00000000    0.5200000000   -0.3600000000   9.0758584096
   150.00000000    0.5600000000   -0.3600000000   9.0650090201
   150.00000000    0.6000000000   -0.3600000000   9.055508069
   150.00000000    0.6400000000   -0.3600000000   9.0469267552
   150.00000000    0.6800000000   -0.3600000000   9.0396076895
   150.00000000    0.7200000000   -0.3600000000   9.0335002946
   150.00000000    0.7600000000   -0.3600000000   9.0287874039
   150.00000000    0.8000000000   -0.3600000000   9.0252393087
   150.00000000    0.8400000000   -0.3600000000   9.0228571935
   150.00000000    0.8800000000   -0.3600000000   9.0219519049
   150.00000000    0.9200000000   -0.3600000000   9.0222323442
   150.00000000    0.9600000000   -0.3600000000   9.023030943
   150.00000000    1.0000000000   -0.3600000000   9.0238346318
   150.00000000   -1.0000000000   -0.3200000000   9.1743940874
   150.00000000   -0.9600000000   -0.3200000000   9.1728202182
   150.00000000   -0.9200000000   -0.3200000000   9.1714750649
   150.00000000   -0.8800000000   -0.3200000000   9.1712059043
   150.00000000   -0.8400000000   -0.3200000000   9.1722088242
   150.00000000   -0.8000000000   -0.3200000000   9.1746519137
   150.00000000   -0.7600000000   -0.3200000000   9.1788703871
   150.00000000   -0.7200000000   -0.3200000000   9.1842760114
   150.00000000   -0.6800000000   -0.3200000000   9.1913988434
   150.00000000   -0.6400000000   -0.3200000000   9.1996805399
   150.00000000   -0.6000000000   -0.3200000000   9.2094492758
   150.00000000   -0.5600000000   -0.3200000000   9.2204273322
   150.00000000   -0.5200000000   -0.3200000000   9.2321582854
   150.00000000   -0.4800000000   -0.3200000000   9.2453069834
   150.00000000   -0.4400000000   -0.3200000000   9.2582514125
   150.00000000   -0.4000000000   -0.3200000000   9.2717499864
   150.00000000   -0.3600000000   -0.3200000000   9.284844671
   150.00000000   -0.3200000000   -0.3200000000   9.2964866542
   150.00000000   -0.2800000000   -0.3200000000   9.3066465986
   150.00000000   -0.2400000000   -0.3200000000   9.314060378
   150.00000000   -0.2000000000   -0.3200000000   9.3179782724
   150.00000000   -0.1600000000   -0.3200000000   9.3185708271
   150.00000000   -0.1200000000   -0.3200000000   9.3154101996
   150.00000000   -0.0800000000   -0.3200000000   9.3090637078
   150.00000000   -0.0400000000   -0.3200000000   9.3009017311
   150.00000000    0.0000000000   -0.3200000000   9.2910346085
   150.00000000    0.0400000000   -0.3200000000   9.2800011254
   150.00000000    0.0800000000   -0.3200000000   9.2670757445
   150.00000000    0.1200000000   -0.3200000000   9.2514671502
   150.00000000    0.1600000000   -0.3200000000   9.2352770963
   150.00000000    0.2000000000   -0.3200000000   9.217727673
   150.00000000    0.2400000000   -0.3200000000   9.2004491138
   150.00000000    0.2800000000   -0.3200000000   9.1826980305
   150.00000000    0.3200000000   -0.3200000000   9.1648952415
   150.00000000    0.3600000000   -0.3200000000   9.1481037408
   150.00000000    0.4000000000   -0.3200000000   9.132048269
   150.00000000    0.4400000000   -0.3200000000   9.1165368132
   150.00000000    0.4800000000   -0.3200000000   9.1021382025
   150.00000000    0.5200000000   -0.3200000000   9.0889891275
   150.00000000    0.5600000000   -0.3200000000   9.0768628709
   150.00000000    0.6000000000   -0.3200000000   9.0660125588
   150.00000000    0.6400000000   -0.3200000000   9.0566569225
   150.00000000    0.6800000000   -0.3200000000   9.0480463302
   150.00000000    0.7200000000   -0.3200000000   9.0410266714
   150.00000000    0.7600000000   -0.3200000000   9.0353493505
   150.00000000    0.8000000000   -0.3200000000   9.0309305145
   150.00000000    0.8400000000   -0.3200000000   9.0280201592
   150.00000000    0.8800000000   -0.3200000000   9.0265132525
   150.00000000    0.9200000000   -0.3200000000   9.026160788
   150.00000000    0.9600000000   -0.3200000000   9.0267472051
   150.00000000    1.0000000000   -0.3200000000   9.0275508943
   150.00000000   -1.0000000000   -0.2800000000   9.1801057334
   150.00000000   -0.9600000000   -0.2800000000   9.1789875761
   150.00000000   -0.9200000000   -0.2800000000   9.1780793518
   150.00000000   -0.8800000000   -0.2800000000   9.178706029
   150.00000000   -0.8400000000   -0.2800000000   9.180677458
   150.00000000   -0.8000000000   -0.2800000000   9.1844370162
   150.00000000   -0.7600000000   -0.2800000000   9.1896051014
   150.00000000   -0.7200000000   -0.2800000000   9.196554384
   150.00000000   -0.6800000000   -0.2800000000   9.2050532428
   150.00000000   -0.6400000000   -0.2800000000   9.2152627082
   150.00000000   -0.6000000000   -0.2800000000   9.2268100503
   150.00000000   -0.5600000000   -0.2800000000   9.2402044227
   150.00000000   -0.5200000000   -0.2800000000   9.2544126337
   150.00000000   -0.4800000000   -0.2800000000   9.2699815821
   150.00000000   -0.4400000000   -0.2800000000   9.2860751596
   150.00000000   -0.4000000000   -0.2800000000   9.3027870319
   150.00000000   -0.3600000000   -0.2800000000   9.3194621261
   150.00000000   -0.3200000000   -0.2800000000   9.3351409856
   150.00000000   -0.2800000000   -0.2800000000   9.3482766561
   150.00000000   -0.2400000000   -0.2800000000   9.3589633968
   150.00000000   -0.2000000000   -0.2800000000   9.3644117489
   150.00000000   -0.1600000000   -0.2800000000   9.3650156896
   150.00000000   -0.1200000000   -0.2800000000   9.3607945452
   150.00000000   -0.0800000000   -0.2800000000   9.3524551503
   150.00000000   -0.0400000000   -0.2800000000   9.3423925164
   150.00000000    0.0000000000   -0.2800000000   9.3317666634
   150.00000000    0.0400000000   -0.2800000000   9.319444706
   150.00000000    0.0800000000   -0.2800000000   9.3049315622
   150.00000000    0.1200000000   -0.2800000000   9.2873996642
   150.00000000    0.1600000000   -0.2800000000   9.268330992
   150.00000000    0.2000000000   -0.2800000000   9.2480171213
   150.00000000    0.2400000000   -0.2800000000   9.2273766833
   150.00000000    0.2800000000   -0.2800000000   9.2078045006
   150.00000000    0.3200000000   -0.2800000000   9.1882084248
   150.00000000    0.3600000000   -0.2800000000   9.1688866078
   150.00000000    0.4000000000   -0.2800000000   9.150735834
   150.00000000    0.4400000000   -0.2800000000   9.1335611094
   150.00000000    0.4800000000   -0.2800000000   9.1175586083
   150.00000000    0.5200000000   -0.2800000000   9.1027705383
   150.00000000    0.5600000000   -0.2800000000   9.0891852037
   150.00000000    0.6000000000   -0.2800000000   9.0768923369
   150.00000000    0.6400000000   -0.2800000000   9.0661715802
   150.00000000    0.6800000000   -0.2800000000   9.0568368727
   150.00000000    0.7200000000   -0.2800000000   9.0488545996
   150.00000000    0.7600000000   -0.2800000000   9.0421947699
   150.00000000    0.8000000000   -0.2800000000   9.0373644803
   150.00000000    0.8400000000   -0.2800000000   9.0336144018
   150.00000000    0.8800000000   -0.2800000000   9.031139189
   150.00000000    0.9200000000   -0.2800000000   9.0302916441
   150.00000000    0.9600000000   -0.2800000000   9.0306714148
   150.00000000    1.0000000000   -0.2800000000   9.0313199741
   150.00000000   -1.0000000000   -0.2400000000   9.1862354853
   150.00000000   -0.9600000000   -0.2400000000   9.1852786665
   150.00000000   -0.9200000000   -0.2400000000   9.1850017295
   150.00000000   -0.8800000000   -0.2400000000   9.1863866208
   150.00000000   -0.8400000000   -0.2400000000   9.1894128538
   150.00000000   -0.8000000000   -0.2400000000   9.1940414411
   150.00000000   -0.7600000000   -0.2400000000   9.2006779166
   150.00000000   -0.7200000000   -0.2400000000   9.2092318495
   150.00000000   -0.6800000000   -0.2400000000   9.2193278126
   150.00000000   -0.6400000000   -0.2400000000   9.2307580318
   150.00000000   -0.6000000000   -0.2400000000   9.2443813019
   150.00000000   -0.5600000000   -0.2400000000   9.2600320869
   150.00000000   -0.5200000000   -0.2400000000   9.27681542
   150.00000000   -0.4800000000   -0.2400000000   9.2958010525
   150.00000000   -0.4400000000   -0.2400000000   9.3150631121
   150.00000000   -0.4000000000   -0.2400000000   9.3361963588
   150.00000000   -0.3600000000   -0.2400000000   9.3577002376
   150.00000000   -0.3200000000   -0.2400000000   9.3771474741
   150.00000000   -0.2800000000   -0.2400000000   9.3951753303
   150.00000000   -0.2400000000   -0.2400000000   9.409304579
   150.00000000   -0.2000000000   -0.2400000000   9.4176314631
   150.00000000   -0.1600000000   -0.2400000000   9.4183434333
   150.00000000   -0.1200000000   -0.2400000000   9.4109713937
   150.00000000   -0.0800000000   -0.2400000000   9.3987403394
   150.00000000   -0.0400000000   -0.2400000000   9.3861798356
   150.00000000    0.0000000000   -0.2400000000   9.3753301952
   150.00000000    0.0400000000   -0.2400000000   9.3631480073
   150.00000000    0.0800000000   -0.2400000000   9.3478042068
   150.00000000    0.1200000000   -0.2400000000   9.3271927975
   150.00000000    0.1600000000   -0.2400000000   9.3044489787
   150.00000000    0.2000000000   -0.2400000000   9.2805603752
   150.00000000    0.2400000000   -0.2400000000   9.2572983852
   150.00000000    0.2800000000   -0.2400000000   9.2342673908
   150.00000000    0.3200000000   -0.2400000000   9.2116155733
   150.00000000    0.3600000000   -0.2400000000   9.1908953958
   150.00000000    0.4000000000   -0.2400000000   9.1705802503
   150.00000000    0.4400000000   -0.2400000000   9.1515829414
   150.00000000    0.4800000000   -0.2400000000   9.1333137286
   150.00000000    0.5200000000   -0.2400000000   9.1169145378
   150.00000000    0.5600000000   -0.2400000000   9.1020625844
   150.00000000    0.6000000000   -0.2400000000   9.0884261298
   150.00000000    0.6400000000   -0.2400000000   9.0764112702
   150.00000000    0.6800000000   -0.2400000000   9.065894436
   150.00000000    0.7200000000   -0.2400000000   9.0569704508
   150.00000000    0.7600000000   -0.2400000000   9.0494975634
   150.00000000    0.8000000000   -0.2400000000   9.0438569329
   150.00000000    0.8400000000   -0.2400000000   9.039492743
   150.00000000    0.8800000000   -0.2400000000   9.0364006661
   150.00000000    0.9200000000   -0.2400000000   9.0348587307
   150.00000000    0.9600000000   -0.2400000000   9.0348254589
   150.00000000    1.0000000000   -0.2400000000   9.0353839153
   150.00000000   -1.0000000000   -0.2000000000   9.1923322497
   150.00000000   -0.9600000000   -0.2000000000   9.191682815
   150.00000000   -0.9200000000   -0.2000000000   9.1923286648
   150.00000000   -0.8800000000   -0.2000000000   9.1942410179
   150.00000000   -0.8400000000   -0.2000000000   9.1980020941
   150.00000000   -0.8000000000   -0.2000000000   9.203935579
   150.00000000   -0.7600000000   -0.2000000000   9.2115488356
   150.00000000   -0.7200000000   -0.2000000000   9.221130921
   150.00000000   -0.6800000000   -0.2000000000   9.2325879096
   150.00000000   -0.6400000000   -0.2000000000   9.2462834225
   150.00000000   -0.6000000000   -0.2000000000   9.262514842
   150.00000000   -0.5600000000   -0.2000000000   9.280072256
   150.00000000   -0.5200000000   -0.2000000000   9.2999732533
   150.00000000   -0.4800000000   -0.2000000000   9.3218016132
   150.00000000   -0.4400000000   -0.2000000000   9.3458094864
   150.00000000   -0.4000000000   -0.2000000000   9.3705474572
   150.00000000   -0.3600000000   -0.2000000000   9.3973498642
   150.00000000   -0.3200000000   -0.2000000000   9.4229411623
   150.00000000   -0.2800000000   -0.2000000000   9.4475913444
   150.00000000   -0.2400000000   -0.2000000000   9.4684586155
   150.00000000   -0.2000000000   -0.2000000000   9.4816098695
   150.00000000   -0.1600000000   -0.2000000000   9.4825963091
   150.00000000   -0.1200000000   -0.2000000000   9.4692996415
   150.00000000   -0.0800000000   -0.2000000000   9.4469782194
   150.00000000   -0.0400000000   -0.2000000000   9.4294945499
   150.00000000    0.0000000000   -0.2000000000   9.4218328675
   150.00000000    0.0400000000   -0.2000000000   9.4139416063
   150.00000000    0.0800000000   -0.2000000000   9.396442396
   150.00000000    0.1200000000   -0.2000000000   9.3708963119
   150.00000000    0.1600000000   -0.2000000000   9.3431704264
   150.00000000    0.2000000000   -0.2000000000   9.3145130903
   150.00000000    0.2400000000   -0.2000000000   9.2877119771
   150.00000000    0.2800000000   -0.2000000000   9.2617473871
   150.00000000    0.3200000000   -0.2000000000   9.2371747874
   150.00000000    0.3600000000   -0.2000000000   9.2130253961
   150.00000000    0.4000000000   -0.2000000000   9.1905986083
   150.00000000    0.4400000000   -0.2000000000   9.1696779705
   150.00000000    0.4800000000   -0.2000000000   9.1498895786
   150.00000000    0.5200000000   -0.2000000000   9.131417809
   150.00000000    0.5600000000   -0.2000000000   9.1149076771
   150.00000000    0.6000000000   -0.2000000000   9.100057731
   150.00000000    0.6400000000   -0.2000000000   9.0868784931
   150.00000000    0.6800000000   -0.2000000000   9.0752016143
   150.00000000    0.7200000000   -0.2000000000   9.0653755051
   150.00000000    0.7600000000   -0.2000000000   9.0573675083
   150.00000000    0.8000000000   -0.2000000000   9.0505550833
   150.00000000    0.8400000000   -0.2000000000   9.0454967998
   150.00000000    0.8800000000   -0.2000000000   9.0418481692
   150.00000000    0.9200000000   -0.2000000000   9.0400265271
   150.00000000    0.9600000000   -0.2000000000   9.0392811111
   150.00000000    1.0000000000   -0.2000000000   9.0396333524
   150.00000000   -1.0000000000   -0.1600000000   9.1984476334
   150.00000000   -0.9600000000   -0.1600000000   9.19799525
   150.00000000   -0.9200000000   -0.1600000000   9.1992656168
   150.00000000   -0.8800000000   -0.1600000000   9.2019177924
   150.00000000   -0.8400000000   -0.1600000000   9.2069132616
   150.00000000   -0.8000000000   -0.1600000000   9.2133771792
   150.00000000   -0.7600000000   -0.1600000000   9.2222846271
   150.00000000   -0.7200000000   -0.1600000000   9.2331750303
   150.00000000   -0.6800000000   -0.1600000000   9.2461593061
   150.00000000   -0.6400000000   -0.1600000000   9.2616151537
   150.00000000   -0.6000000000   -0.1600000000   9.2795885842
   150.00000000   -0.5600000000   -0.1600000000   9.2998654191
   150.00000000   -0.5200000000   -0.1600000000   9.3222351783
   150.00000000   -0.4800000000   -0.1600000000   9.3479767188
   150.00000000   -0.4400000000   -0.1600000000   9.3760484941
   150.00000000   -0.4000000000   -0.1600000000   9.4060072475
   150.00000000   -0.3600000000   -0.1600000000   9.4394072395
   150.00000000   -0.3200000000   -0.1600000000   9.4728923679
   150.00000000   -0.2800000000   -0.1600000000   9.505363449
   150.00000000   -0.2400000000   -0.1600000000   9.535094314
   150.00000000   -0.2000000000   -0.1600000000   9.558309645
   150.00000000   -0.1600000000   -0.1600000000   9.5638710125
   150.00000000   -0.1200000000   -0.1600000000   9.5439010915
   150.00000000   -0.0800000000   -0.1600000000   9.5133995014
   150.00000000   -0.0400000000   -0.1600000000   9.4733379401
   150.00000000    0.0000000000   -0.1600000000   9.4675848475
   150.00000000    0.0400000000   -0.1600000000   9.4765191834
   150.00000000    0.0800000000   -0.1600000000   9.4549049564
   150.00000000    0.1200000000   -0.1600000000   9.4194758078
   150.00000000    0.1600000000   -0.1600000000   9.3826383357
   150.00000000    0.2000000000   -0.1600000000   9.3492215734
   150.00000000    0.2400000000   -0.1600000000   9.3184536776
   150.00000000    0.2800000000   -0.1600000000   9.2899033192
   150.00000000    0.3200000000   -0.1600000000   9.2623568997
   150.00000000    0.3600000000   -0.1600000000   9.2359168562
   150.00000000    0.4000000000   -0.1600000000   9.2111848237
   150.00000000    0.4400000000   -0.1600000000   9.1875034146
   150.00000000    0.4800000000   -0.1600000000   9.1659449556
   150.00000000    0.5200000000   -0.1600000000   9.1459756781
   150.00000000    0.5600000000   -0.1600000000   9.1277980074
   150.00000000    0.6000000000   -0.1600000000   9.1114413999
   150.00000000    0.6400000000   -0.1600000000   9.0972376927
   150.00000000    0.6800000000   -0.1600000000   9.0847058066
   150.00000000    0.7200000000   -0.1600000000   9.0739820971
   150.00000000    0.7600000000   -0.1600000000   9.0647817247
   150.00000000    0.8000000000   -0.1600000000   9.0573327399
   150.00000000    0.8400000000   -0.1600000000   9.0516971816
   150.00000000    0.8800000000   -0.1600000000   9.0474184562
   150.00000000    0.9200000000   -0.1600000000   9.044970365
   150.00000000    0.9600000000   -0.1600000000   9.0438654266
   150.00000000    1.0000000000   -0.1600000000   9.0441065865
   150.00000000   -1.0000000000   -0.1200000000   9.2044987421
   150.00000000   -0.9600000000   -0.1200000000   9.2045421573
   150.00000000   -0.9200000000   -0.1200000000   9.2061780594
   150.00000000   -0.8800000000   -0.1200000000   9.2098001759
   150.00000000   -0.8400000000   -0.1200000000   9.2151371527
   150.00000000   -0.8000000000   -0.1200000000   9.2227779905
   150.00000000   -0.7600000000   -0.1200000000   9.2325605429
   150.00000000   -0.7200000000   -0.1200000000   9.2449760289
   150.00000000   -0.6800000000   -0.1200000000   9.2593033518
   150.00000000   -0.6400000000   -0.1200000000   9.2761067322
   150.00000000   -0.6000000000   -0.1200000000   9.2961227159
   150.00000000   -0.5600000000   -0.1200000000   9.3185032042
   150.00000000   -0.5200000000   -0.1200000000   9.344714374
   150.00000000   -0.4800000000   -0.1200000000   9.3735006454
   150.00000000   -0.4400000000   -0.1200000000   9.4063591592
   150.00000000   -0.4000000000   -0.1200000000   9.4422501776
   150.00000000   -0.3600000000   -0.1200000000   9.4801857269
   150.00000000   -0.3200000000   -0.1200000000   9.5232554488
   150.00000000   -0.2800000000   -0.1200000000   9.5672823413
   150.00000000   -0.2400000000   -0.1200000000   9.6127692049
   150.00000000   -0.2000000000   -0.1200000000   9.6518610253
   150.00000000   -0.1600000000   -0.1200000000   9.6770685276
   150.00000000   -0.1200000000   -0.1200000000   9.7809784959
   150.00000000   -0.0800000000   -0.1200000000   9.974068586
   150.00000000   -0.0400000000   -0.1200000000   11.069699703
   150.00000000    0.0000000000   -0.1200000000   10.895207178
   150.00000000    0.0400000000   -0.1200000000   9.5747077092
   150.00000000    0.0800000000   -0.1200000000   9.5293787143
   150.00000000    0.1200000000   -0.1200000000   9.4687842977
   150.00000000    0.1600000000   -0.1200000000   9.4200434371
   150.00000000    0.2000000000   -0.1200000000   9.3827408781
   150.00000000    0.2400000000   -0.1200000000   9.3498774343
   150.00000000    0.2800000000   -0.1200000000   9.3188276844
   150.00000000    0.3200000000   -0.1200000000   9.28855753
   150.00000000    0.3600000000   -0.1200000000   9.2594893113
   150.00000000    0.4000000000   -0.1200000000   9.2322090486
   150.00000000    0.4400000000   -0.1200000000   9.2059302097
   150.00000000    0.4800000000   -0.1200000000   9.1822846377
   150.00000000    0.5200000000   -0.1200000000   9.1607262034
   150.00000000    0.5600000000   -0.1200000000   9.1407775866
   150.00000000    0.6000000000   -0.1200000000   9.1230845323
   150.00000000    0.6400000000   -0.1200000000   9.1078917418
   150.00000000    0.6800000000   -0.1200000000   9.0941917385
   150.00000000    0.7200000000   -0.1200000000   9.0822529429
   150.00000000    0.7600000000   -0.1200000000   9.0723970428
   150.00000000    0.8000000000   -0.1200000000   9.0643029484
   150.00000000    0.8400000000   -0.1200000000   9.0580422443
   150.00000000    0.8800000000   -0.1200000000   9.0533096055
   150.00000000    0.9200000000   -0.1200000000   9.0502960059
   150.00000000    0.9600000000   -0.1200000000   9.0488442649
   150.00000000    1.0000000000   -0.1200000000   9.0487797893
   150.00000000   -1.0000000000   -0.0800000000   9.210545557
   150.00000000   -0.9600000000   -0.0800000000   9.211093592
   150.00000000   -0.9200000000   -0.0800000000   9.2131179257
   150.00000000   -0.8800000000   -0.0800000000   9.2174160015
   150.00000000   -0.8400000000   -0.0800000000   9.2234915159
   150.00000000   -0.8000000000   -0.0800000000   9.2317641719
   150.00000000   -0.7600000000   -0.0800000000   9.2427240146
   150.00000000   -0.7200000000   -0.0800000000   9.2561229178
   150.00000000   -0.6800000000   -0.0800000000   9.271349352
   150.00000000   -0.6400000000   -0.0800000000   9.290254376
   150.00000000   -0.6000000000   -0.0800000000   9.3115426159
   150.00000000   -0.5600000000   -0.0800000000   9.3365403428
   150.00000000   -0.5200000000   -0.0800000000   9.3646800227
   150.00000000   -0.4800000000   -0.0800000000   9.3976987418
   150.00000000   -0.4400000000   -0.0800000000   9.4336322646
   150.00000000   -0.4000000000   -0.0800000000   9.4749277772
   150.00000000   -0.3600000000   -0.0800000000   9.5219528718
   150.00000000   -0.3200000000   -0.0800000000   9.5734415639
   150.00000000   -0.2800000000   -0.0800000000   9.6314534099
   150.00000000   -0.2400000000   -0.0800000000   9.6933652561
   150.00000000   -0.2000000000   -0.0800000000   9.7625039651
   150.00000000   -0.1600000000   -0.0800000000   9.8314010229
   150.00000000   -0.1200000000   -0.0800000000   9.9762327795
   150.00000000   -0.0800000000   -0.0800000000   10.261588335
   150.00000000   -0.0400000000   -0.0800000000   11.26610983
   150.00000000    0.0000000000   -0.0800000000   11.091617274
   150.00000000    0.0400000000   -0.0800000000   9.7856473549
   150.00000000    0.0800000000   -0.0800000000   9.6183901349
   150.00000000    0.1200000000   -0.0800000000   9.5152405461
   150.00000000    0.1600000000   -0.0800000000   9.4496539877
   150.00000000    0.2000000000   -0.0800000000   9.4138501817
   150.00000000    0.2400000000   -0.0800000000   9.3814985477
   150.00000000    0.2800000000   -0.0800000000   9.3484160862
   150.00000000    0.3200000000   -0.0800000000   9.3150049372
   150.00000000    0.3600000000   -0.0800000000   9.2826852363
   150.00000000    0.4000000000   -0.0800000000   9.2522613436
   150.00000000    0.4400000000   -0.0800000000   9.2241967945
   150.00000000    0.4800000000   -0.0800000000   9.1982234574
   150.00000000    0.5200000000   -0.0800000000   9.1748381913
   150.00000000    0.5600000000   -0.0800000000   9.1535778289
   150.00000000    0.6000000000   -0.0800000000   9.1343978193
   150.00000000    0.6400000000   -0.0800000000   9.1179801311
   150.00000000    0.6800000000   -0.0800000000   9.1034015771
   150.00000000    0.7200000000   -0.0800000000   9.0905155738
   150.00000000    0.7600000000   -0.0800000000   9.0801638504
   150.00000000    0.8000000000   -0.0800000000   9.0713290389
   150.00000000    0.8400000000   -0.0800000000   9.064463015
   150.00000000    0.8800000000   -0.0800000000   9.0593024546
   150.00000000    0.9200000000   -0.0800000000   9.0558629402
   150.00000000    0.9600000000   -0.0800000000   9.054120455
   150.00000000    1.0000000000   -0.0800000000   9.053631056
   150.00000000   -1.0000000000   -0.0400000000   9.2165214869
   150.00000000   -0.9600000000   -0.0400000000   9.2173740462
   150.00000000   -0.9200000000   -0.0400000000   9.2197510525
   150.00000000   -0.8800000000   -0.0400000000   9.2245454254
   150.00000000   -0.8400000000   -0.0400000000   9.2313759013
   150.00000000   -0.8000000000   -0.0400000000   9.2402721118
   150.00000000   -0.7600000000   -0.0400000000   9.2515685808
   150.00000000   -0.7200000000   -0.0400000000   9.2655685652
   150.00000000   -0.6800000000   -0.0400000000   9.2825891245
   150.00000000   -0.6400000000   -0.0400000000   9.3025580361
   150.00000000   -0.6000000000   -0.0400000000   9.3254746913
   150.00000000   -0.5600000000   -0.0400000000   9.352360132
   150.00000000   -0.5200000000   -0.0400000000   9.3829243366
   150.00000000   -0.4800000000   -0.0400000000   9.4182114723
   150.00000000   -0.4400000000   -0.0400000000   9.4592426695
   150.00000000   -0.4000000000   -0.0400000000   9.5054887113
   150.00000000   -0.3600000000   -0.0400000000   9.5584054522
   150.00000000   -0.3200000000   -0.0400000000   9.6194976751
   150.00000000   -0.2800000000   -0.0400000000   9.6905115423
   150.00000000   -0.2400000000   -0.0400000000   9.7743900452
   150.00000000   -0.2000000000   -0.0400000000   9.8724298009
   150.00000000   -0.1600000000   -0.0400000000   9.9972862948
   150.00000000   -0.1200000000   -0.0400000000   10.180571011
   150.00000000   -0.0800000000   -0.0400000000   10.619423239
   150.00000000   -0.0400000000   -0.0400000000   11.514916363
   150.00000000    0.0000000000   -0.0400000000   11.288027401
   150.00000000    0.0400000000   -0.0400000000   10.652111303
   150.00000000    0.0800000000   -0.0400000000   9.7859645729
   150.00000000    0.1200000000   -0.0400000000   9.631256154
   150.00000000    0.1600000000   -0.0400000000   9.4746825224
   150.00000000    0.2000000000   -0.0400000000   9.4476759547
   150.00000000    0.2400000000   -0.0400000000   9.4165194613
   150.00000000    0.2800000000   -0.0400000000   9.3798943911
   150.00000000    0.3200000000   -0.0400000000   9.3421616491
   150.00000000    0.3600000000   -0.0400000000   9.3061816585
   150.00000000    0.4000000000   -0.0400000000   9.2723402962
   150.00000000    0.4400000000   -0.0400000000   9.2417042913
   150.00000000    0.4800000000   -0.0400000000   9.2135035476
   150.00000000    0.5200000000   -0.0400000000   9.1882193746
   150.00000000    0.5600000000   -0.0400000000   9.1657142609
   150.00000000    0.6000000000   -0.0400000000   9.1453849002
   150.00000000    0.6400000000   -0.0400000000   9.1276339856
   150.00000000    0.6800000000   -0.0400000000   9.1122538953
   150.00000000    0.7200000000   -0.0400000000   9.0986856952
   150.00000000    0.7600000000   -0.0400000000   9.0876008739
   150.00000000    0.8000000000   -0.0400000000   9.0783212914
   150.00000000    0.8400000000   -0.0400000000   9.0709601239
   150.00000000    0.8800000000   -0.0400000000   9.0653529819
   150.00000000    0.9200000000   -0.0400000000   9.0613847853
   150.00000000    0.9600000000   -0.0400000000   9.0593204233
   150.00000000    1.0000000000   -0.0400000000   9.0586628374
   150.00000000   -1.0000000000    0.0000000000   9.2224052603
   150.00000000   -0.9600000000    0.0000000000   9.2234683275
   150.00000000   -0.9200000000    0.0000000000   9.2263086205
   150.00000000   -0.8800000000    0.0000000000   9.2313545803
   150.00000000   -0.8400000000    0.0000000000   9.2384982895
   150.00000000   -0.8000000000    0.0000000000   9.2481858569
   150.00000000   -0.7600000000    0.0000000000   9.2600897043
   150.00000000   -0.7200000000    0.0000000000   9.2747405235
   150.00000000   -0.6800000000    0.0000000000   9.2924585995
   150.00000000   -0.6400000000    0.0000000000   9.3132973395
   150.00000000   -0.6000000000    0.0000000000   9.3374568041
   150.00000000   -0.5600000000    0.0000000000   9.3665331123
   150.00000000   -0.5200000000    0.0000000000   9.3988638452
   150.00000000   -0.4800000000    0.0000000000   9.4363043737
   150.00000000   -0.4400000000    0.0000000000   9.4791283723
   150.00000000   -0.4000000000    0.0000000000   9.5303343348
   150.00000000   -0.3600000000    0.0000000000   9.5888127994
   150.00000000   -0.3200000000    0.0000000000   9.6575127922
   150.00000000   -0.2800000000    0.0000000000   9.7411869515
   150.00000000   -0.2400000000    0.0000000000   9.8400085
   150.00000000   -0.2000000000    0.0000000000   9.9643216904
   150.00000000   -0.1600000000    0.0000000000   10.12655568
   150.00000000   -0.1200000000    0.0000000000   10.36308003
   150.00000000   -0.0800000000    0.0000000000   10.810332238
   150.00000000   -0.0400000000    0.0000000000   11.560955685
   150.00000000    0.0000000000    0.0000000000   11.481398864
   150.00000000    0.0400000000    0.0000000000   11.375660587
   150.00000000    0.0800000000    0.0000000000   9.9534024669
   150.00000000    0.1200000000    0.0000000000   9.798694048
   150.00000000    0.1600000000    0.0000000000   9.5086358982
   150.00000000    0.2000000000    0.0000000000   9.4980716652
   150.00000000    0.2400000000    0.0000000000   9.4584856489
   150.00000000    0.2800000000    0.0000000000   9.4138064105
   150.00000000    0.3200000000    0.0000000000   9.3698637577
   150.00000000    0.3600000000    0.0000000000   9.3291101672
   150.00000000    0.4000000000    0.0000000000   9.2918418496
   150.00000000    0.4400000000    0.0000000000   9.258365606
   150.00000000    0.4800000000    0.0000000000   9.2279047664
   150.00000000    0.5200000000    0.0000000000   9.2010367984
   150.00000000    0.5600000000    0.0000000000   9.1770870727
   150.00000000    0.6000000000    0.0000000000   9.1555576024
   150.00000000    0.6400000000    0.0000000000   9.1368000554
   150.00000000    0.6800000000    0.0000000000   9.1207645482
   150.00000000    0.7200000000    0.0000000000   9.1067200442
   150.00000000    0.7600000000    0.0000000000   9.0949240854
   150.00000000    0.8000000000    0.0000000000   9.0851039266
   150.00000000    0.8400000000    0.0000000000   9.0773257426
   150.00000000    0.8800000000    0.0000000000   9.0713589235
   150.00000000    0.9200000000    0.0000000000   9.0672073163
   150.00000000    0.9600000000    0.0000000000   9.0647539799
   150.00000000    1.0000000000    0.0000000000   9.063839896
   150.00000000   -1.0000000000    0.0400000000   9.2281052846
   150.00000000   -0.9600000000    0.0400000000   9.2293405833
   150.00000000   -0.9200000000    0.0400000000   9.2324870529
   150.00000000   -0.8800000000    0.0400000000   9.2377419434
   150.00000000   -0.8400000000    0.0400000000   9.2452997986
   150.00000000   -0.8000000000    0.0400000000   9.2552056892
   150.00000000   -0.7600000000    0.0400000000   9.26743312
   150.00000000   -0.7200000000    0.0400000000   9.2829968419
   150.00000000   -0.6800000000    0.0400000000   9.3010277092
   150.00000000   -0.6400000000    0.0400000000   9.3227884605
   150.00000000   -0.6000000000    0.0400000000   9.3477740413
   150.00000000   -0.5600000000    0.0400000000   9.3772488103
   150.00000000   -0.5200000000    0.0400000000   9.4112699167
   150.00000000   -0.4800000000    0.0400000000   9.4504830192
   150.00000000   -0.4400000000    0.0400000000   9.4954231425
   150.00000000   -0.4000000000    0.0400000000   9.5494742716
   150.00000000   -0.3600000000    0.0400000000   9.6114128116
   150.00000000   -0.3200000000    0.0400000000   9.6846230037
   150.00000000   -0.2800000000    0.0400000000   9.7739777217
   150.00000000   -0.2400000000    0.0400000000   9.8827679964
   150.00000000   -0.2000000000    0.0400000000   10.019066994
   150.00000000   -0.1600000000    0.0400000000   10.192473834
   150.00000000   -0.1200000000    0.0400000000   10.42085721
   150.00000000   -0.0800000000    0.0400000000   10.826924668
   150.00000000   -0.0400000000    0.0400000000   11.675343248
   150.00000000    0.0000000000    0.0400000000   11.635665717
   150.00000000    0.0400000000    0.0400000000   11.455007944
   150.00000000    0.0800000000    0.0400000000   10.670274403
   150.00000000    0.1200000000    0.0400000000   10.324826017
   150.00000000    0.1600000000    0.0400000000   9.6682823639
   150.00000000    0.2000000000    0.0400000000   9.5719145328
   150.00000000    0.2400000000    0.0400000000   9.5056181698
   150.00000000    0.2800000000    0.0400000000   9.4475194844
   150.00000000    0.3200000000    0.0400000000   9.3954956063
   150.00000000    0.3600000000    0.0400000000   9.3498181942
   150.00000000    0.4000000000    0.0400000000   9.309196569
   150.00000000    0.4400000000    0.0400000000   9.2729541696
   150.00000000    0.4800000000    0.0400000000   9.2411120842
   150.00000000    0.5200000000    0.0400000000   9.212656316
   150.00000000    0.5600000000    0.0400000000   9.1872373657
   150.00000000    0.6000000000    0.0400000000   9.1650816267
   150.00000000    0.6400000000    0.0400000000   9.1454309423
   150.00000000    0.6800000000    0.0400000000   9.1286794187
   150.00000000    0.7200000000    0.0400000000   9.1141139012
   150.00000000    0.7600000000    0.0400000000   9.1017873145
   150.00000000    0.8000000000    0.0400000000   9.0916862308
   150.00000000    0.8400000000    0.0400000000   9.0837142468
   150.00000000    0.8800000000    0.0400000000   9.0773308233
   150.00000000    0.9200000000    0.0400000000   9.0728558025
   150.00000000    0.9600000000    0.0400000000   9.070219695
   150.00000000    1.0000000000    0.0400000000   9.06913706
   150.00000000   -1.0000000000    0.0800000000   9.2336531332
   150.00000000   -0.9600000000    0.0800000000   9.2352334908
   150.00000000   -0.9200000000    0.0800000000   9.2383371865
   150.00000000   -0.8800000000    0.0800000000   9.2437906765
   150.00000000   -0.8400000000    0.0800000000   9.2514462286
   150.00000000   -0.8000000000    0.0800000000   9.2615688774
   150.00000000   -0.7600000000    0.0800000000   9.274077681
   150.00000000   -0.7200000000    0.0800000000   9.2897487979
   150.00000000   -0.6800000000    0.0800000000   9.308120286
   150.00000000   -0.6400000000    0.0800000000   9.3306908478
   150.00000000   -0.6000000000    0.0800000000   9.3558139236
   150.00000000   -0.5600000000    0.0800000000   9.3856170838
   150.00000000   -0.5200000000    0.0800000000   9.4203804902
   150.00000000   -0.4800000000    0.0800000000   9.4601201428
   150.00000000   -0.4400000000    0.0800000000   9.5072038331
   150.00000000   -0.4000000000    0.0800000000   9.5616972696
   150.00000000   -0.3600000000    0.0800000000   9.6241306857
   150.00000000   -0.3200000000    0.0800000000   9.6984843421
   150.00000000   -0.2800000000    0.0800000000   9.789801243
   150.00000000   -0.2400000000    0.0800000000   9.9005661986
   150.00000000   -0.2000000000    0.0800000000   10.038257453
   150.00000000   -0.1600000000    0.0800000000   10.212979563
   150.00000000   -0.1200000000    0.0800000000   10.465893665
   150.00000000   -0.0800000000    0.0800000000   10.755801352
   150.00000000   -0.0400000000    0.0800000000   11.84180341
   150.00000000    0.0000000000    0.0800000000   11.787981231
   150.00000000    0.0400000000    0.0800000000   10.693393165
   150.00000000    0.0800000000    0.0800000000   10.30776338
   150.00000000    0.1200000000    0.0800000000   10.012453718
   150.00000000    0.1600000000    0.0800000000   9.7716631396
   150.00000000    0.2000000000    0.0800000000   9.6378771417
   150.00000000    0.2400000000    0.0800000000   9.5465565875
   150.00000000    0.2800000000    0.0800000000   9.4770088763
   150.00000000    0.3200000000    0.0800000000   9.4184927292
   150.00000000    0.3600000000    0.0800000000   9.3677997363
   150.00000000    0.4000000000    0.0800000000   9.3241209374
   150.00000000    0.4400000000    0.0800000000   9.2861036205
   150.00000000    0.4800000000    0.0800000000   9.2520823601
   150.00000000    0.5200000000    0.0800000000   9.2224473188
   150.00000000    0.5600000000    0.0800000000   9.1963046422
   150.00000000    0.6000000000    0.0800000000   9.1734667143
   150.00000000    0.6400000000    0.0800000000   9.1534312841
   150.00000000    0.6800000000    0.0800000000   9.1359383418
   150.00000000    0.7200000000    0.0800000000   9.121071621
   150.00000000    0.7600000000    0.0800000000   9.1084146065
   150.00000000    0.8000000000    0.0800000000   9.0980781639
   150.00000000    0.8400000000    0.0800000000   9.0896216992
   150.00000000    0.8800000000    0.0800000000   9.0832282721
   150.00000000    0.9200000000    0.0800000000   9.0785952459
   150.00000000    0.9600000000    0.0800000000   9.0759399261
   150.00000000    1.0000000000    0.0800000000   9.0745327684
   150.00000000   -1.0000000000    0.1200000000   9.2390089865
   150.00000000   -0.9600000000    0.1200000000   9.2405185046
   150.00000000   -0.9200000000    0.1200000000   9.2438454565
   150.00000000   -0.8800000000    0.1200000000   9.249216288
   150.00000000   -0.8400000000    0.1200000000   9.2569151329
   150.00000000   -0.8000000000    0.1200000000   9.2670698898
   150.00000000   -0.7600000000    0.1200000000   9.2797318049
   150.00000000   -0.7200000000    0.1200000000   9.2953719563
   150.00000000   -0.6800000000    0.1200000000   9.3136981313
   150.00000000   -0.6400000000    0.1200000000   9.3355231734
   150.00000000   -0.6000000000    0.1200000000   9.3613045193
   150.00000000   -0.5600000000    0.1200000000   9.3909429034
   150.00000000   -0.5200000000    0.1200000000   9.4264819239
   150.00000000   -0.4800000000    0.1200000000   9.4656758814
   150.00000000   -0.4400000000    0.1200000000   9.5121836132
   150.00000000   -0.4000000000    0.1200000000   9.5659418082
   150.00000000   -0.3600000000    0.1200000000   9.6274605802
   150.00000000   -0.3200000000    0.1200000000   9.7002209292
   150.00000000   -0.2800000000    0.1200000000   9.7874857889
   150.00000000   -0.2400000000    0.1200000000   9.8938158927
   150.00000000   -0.2000000000    0.1200000000   10.023278515
   150.00000000   -0.1600000000    0.1200000000   10.185604877
   150.00000000   -0.1200000000    0.1200000000   10.510930133
   150.00000000   -0.0800000000    0.1200000000   10.800837821
   150.00000000   -0.0400000000    0.1200000000   11.989195817
   150.00000000    0.0000000000    0.1200000000   11.94029673
   150.00000000    0.0400000000    0.1200000000   10.384786595
   150.00000000    0.0800000000    0.1200000000   10.188611386
   150.00000000    0.1200000000    0.1200000000   9.9722515398
   150.00000000    0.1600000000    0.1200000000   9.7973288854
   150.00000000    0.2000000000    0.1200000000   9.6702953339
   150.00000000    0.2400000000    0.1200000000   9.5721025435
   150.00000000    0.2800000000    0.1200000000   9.4963819842
   150.00000000    0.3200000000    0.1200000000   9.4341941562
   150.00000000    0.3600000000    0.1200000000   9.3805605841
   150.00000000    0.4000000000    0.1200000000   9.3362561208
   150.00000000    0.4400000000    0.1200000000   9.2959822888
   150.00000000    0.4800000000    0.1200000000   9.2611716621
   150.00000000    0.5200000000    0.1200000000   9.2306461711
   150.00000000    0.5600000000    0.1200000000   9.2040503936
   150.00000000    0.6000000000    0.1200000000   9.1804281382
   150.00000000    0.6400000000    0.1200000000   9.1603468157
   150.00000000    0.6800000000    0.1200000000   9.1425380608
   150.00000000    0.7200000000    0.1200000000   9.1275434136
   150.00000000    0.7600000000    0.1200000000   9.1146651963
   150.00000000    0.8000000000    0.1200000000   9.1041694025
   150.00000000    0.8400000000    0.1200000000   9.0957597119
   150.00000000    0.8800000000    0.1200000000   9.0890020396
   150.00000000    0.9200000000    0.1200000000   9.0843769633
   150.00000000    0.9600000000    0.1200000000   9.0813978005
   150.00000000    1.0000000000    0.1200000000   9.0800087047
   150.00000000   -1.0000000000    0.1600000000   9.2441465407
   150.00000000   -0.9600000000    0.1600000000   9.2456121212
   150.00000000   -0.9200000000    0.1600000000   9.2489442308
   150.00000000   -0.8800000000    0.1600000000   9.2541657158
   150.00000000   -0.8400000000    0.1600000000   9.2619834666
   150.00000000   -0.8000000000    0.1600000000   9.2717224706
   150.00000000   -0.7600000000    0.1600000000   9.2841242455
   150.00000000   -0.7200000000    0.1600000000   9.2995160664
   150.00000000   -0.6800000000    0.1600000000   9.3178138555
   150.00000000   -0.6400000000    0.1600000000   9.3391929965
   150.00000000   -0.6000000000    0.1600000000   9.3644596881
   150.00000000   -0.5600000000    0.1600000000   9.3937579212
   150.00000000   -0.5200000000    0.1600000000   9.4277246321
   150.00000000   -0.4800000000    0.1600000000   9.4659959066
   150.00000000   -0.4400000000    0.1600000000   9.5108574013
   150.00000000   -0.4000000000    0.1600000000   9.5634193261
   150.00000000   -0.3600000000    0.1600000000   9.6217322343
   150.00000000   -0.3200000000    0.1600000000   9.6909117019
   150.00000000   -0.2800000000    0.1600000000   9.7706560453
   150.00000000   -0.2400000000    0.1600000000   9.8665976691
   150.00000000   -0.2000000000    0.1600000000   9.9774115727
   150.00000000   -0.1600000000    0.1600000000   10.109472016
   150.00000000   -0.1200000000    0.1600000000   10.256424224
   150.00000000   -0.0800000000    0.1600000000   10.368571648
   150.00000000   -0.0400000000    0.1600000000   10.375031726
   150.00000000    0.0000000000    0.1600000000   10.326489132
   150.00000000    0.0400000000    0.1600000000   10.209075552
   150.00000000    0.0800000000    0.1600000000   10.069441946
   150.00000000    0.1200000000    0.1600000000   9.9206753976
   150.00000000    0.1600000000    0.1600000000   9.785445188
   150.00000000    0.2000000000    0.1600000000   9.6727956864
   150.00000000    0.2400000000    0.1600000000   9.5799636386
   150.00000000    0.2800000000    0.1600000000   9.5045065907
   150.00000000    0.3200000000    0.1600000000   9.4426736522
   150.00000000    0.3600000000    0.1600000000   9.3891777784
   150.00000000    0.4000000000    0.1600000000   9.3421531043
   150.00000000    0.4400000000    0.1600000000   9.3028246745
   150.00000000    0.4800000000    0.1600000000   9.267582916
   150.00000000    0.5200000000    0.1600000000   9.2369790922
   150.00000000    0.5600000000    0.1600000000   9.210217048
   150.00000000    0.6000000000    0.1600000000   9.1865993197
   150.00000000    0.6400000000    0.1600000000   9.1661591806
   150.00000000    0.6800000000    0.1600000000   9.1484254339
   150.00000000    0.7200000000    0.1600000000   9.1332988637
   150.00000000    0.7600000000    0.1600000000   9.1203200531
   150.00000000    0.8000000000    0.1600000000   9.10983155
   150.00000000    0.8400000000    0.1600000000   9.1014764848
   150.00000000    0.8800000000    0.1600000000   9.0946435332
   150.00000000    0.9200000000    0.1600000000   9.0900332865
   150.00000000    0.9600000000    0.1600000000   9.0869760385
   150.00000000    1.0000000000    0.1600000000   9.085472193
   150.00000000   -1.0000000000    0.2000000000   9.2490347983
   150.00000000   -0.9600000000    0.2000000000   9.250808136
   150.00000000   -0.9200000000    0.2000000000   9.2539819353
   150.00000000   -0.8800000000    0.2000000000   9.2587808946
   150.00000000   -0.8400000000    0.2000000000   9.2661806698
   150.00000000   -0.8000000000    0.2000000000   9.2757536525
   150.00000000   -0.7600000000    0.2000000000   9.2881056012
   150.00000000   -0.7200000000    0.2000000000   9.3030015337
   150.00000000   -0.6800000000    0.2000000000   9.3201996601
   150.00000000   -0.6400000000    0.2000000000   9.3412908602
   150.00000000   -0.6000000000    0.2000000000   9.3654152549
   150.00000000   -0.5600000000    0.2000000000   9.3933498176
   150.00000000   -0.5200000000    0.2000000000   9.4264148183
   150.00000000   -0.4800000000    0.2000000000   9.4631533252
   150.00000000   -0.4400000000    0.2000000000   9.5050084356
   150.00000000   -0.4000000000    0.2000000000   9.5535840338
   150.00000000   -0.3600000000    0.2000000000   9.6079846578
   150.00000000   -0.3200000000    0.2000000000   9.6704036062
   150.00000000   -0.2800000000    0.2000000000   9.7424583559
   150.00000000   -0.2400000000    0.2000000000   9.8228931617
   150.00000000   -0.2000000000    0.2000000000   9.9126539268
   150.00000000   -0.1600000000    0.2000000000   10.011295944
   150.00000000   -0.1200000000    0.2000000000   10.108872428
   150.00000000   -0.0800000000    0.2000000000   10.179425331
   150.00000000   -0.0400000000    0.2000000000   10.192330491
   150.00000000    0.0000000000    0.2000000000   10.147384804
   150.00000000    0.0400000000    0.2000000000   10.065432604
   150.00000000    0.0800000000    0.2000000000   9.9655605839
   150.00000000    0.1200000000    0.2000000000   9.8540728766
   150.00000000    0.1600000000    0.2000000000   9.7505831921
   150.00000000    0.2000000000    0.2000000000   9.6548224515
   150.00000000    0.2400000000    0.2000000000   9.5736437416
   150.00000000    0.2800000000    0.2000000000   9.5031172836
   150.00000000    0.3200000000    0.2000000000   9.442123272
   150.00000000    0.3600000000    0.2000000000   9.3906233119
   150.00000000    0.4000000000    0.2000000000   9.3456850292
   150.00000000    0.4400000000    0.2000000000   9.3061348638
   150.00000000    0.4800000000    0.2000000000   9.2716231919
   150.00000000    0.5200000000    0.2000000000   9.241303779
   150.00000000    0.5600000000    0.2000000000   9.214516983
   150.00000000    0.6000000000    0.2000000000   9.1915075732
   150.00000000    0.6400000000    0.2000000000   9.1711549466
   150.00000000    0.6800000000    0.2000000000   9.1535942541
   150.00000000    0.7200000000    0.2000000000   9.1386941753
   150.00000000    0.7600000000    0.2000000000   9.1260724385
   150.00000000    0.8000000000    0.2000000000   9.115373777
   150.00000000    0.8400000000    0.2000000000   9.1068624049
   150.00000000    0.8800000000    0.2000000000   9.1002721964
   150.00000000    0.9200000000    0.2000000000   9.0958779513
   150.00000000    0.9600000000    0.2000000000   9.0928123479
   150.00000000    1.0000000000    0.2000000000   9.0909936804
   150.00000000   -1.0000000000    0.2400000000   9.2536685138
   150.00000000   -0.9600000000    0.2400000000   9.2554997001
   150.00000000   -0.9200000000    0.2400000000   9.2581308196
   150.00000000   -0.8800000000    0.2400000000   9.2629316126
   150.00000000   -0.8400000000    0.2400000000   9.2699180273
   150.00000000   -0.8000000000    0.2400000000   9.2790190559
   150.00000000   -0.7600000000    0.2400000000   9.290462248
   150.00000000   -0.7200000000    0.2400000000   9.3047281427
   150.00000000   -0.6800000000    0.2400000000   9.321308321
   150.00000000   -0.6400000000    0.2400000000   9.3408471911
   150.00000000   -0.6000000000    0.2400000000   9.3645260539
   150.00000000   -0.5600000000    0.2400000000   9.3907078216
   150.00000000   -0.5200000000    0.2400000000   9.4214633143
   150.00000000   -0.4800000000    0.2400000000   9.4560155447
   150.00000000   -0.4400000000    0.2400000000   9.4952019535
   150.00000000   -0.4000000000    0.2400000000   9.539037735
   150.00000000   -0.3600000000    0.2400000000   9.5886906944
   150.00000000   -0.3200000000    0.2400000000   9.6434333268
   150.00000000   -0.2800000000    0.2400000000   9.7045469331
   150.00000000   -0.2400000000    0.2400000000   9.770961673
   150.00000000   -0.2000000000    0.2400000000   9.842147289
   150.00000000   -0.1600000000    0.2400000000   9.9133515019
   150.00000000   -0.1200000000    0.2400000000   9.9752938796
   150.00000000   -0.0800000000    0.2400000000   10.017957824
   150.00000000   -0.0400000000    0.2400000000   10.024430817
   150.00000000    0.0000000000    0.2400000000   9.99754777
   150.00000000    0.0400000000    0.2400000000   9.9417200939
   150.00000000    0.0800000000    0.2400000000   9.8701944355
   150.00000000    0.1200000000    0.2400000000   9.7871112832
   150.00000000    0.1600000000    0.2400000000   9.7046195861
   150.00000000    0.2000000000    0.2400000000   9.6263642607
   150.00000000    0.2400000000    0.2400000000   9.556451585
   150.00000000    0.2800000000    0.2400000000   9.492753805
   150.00000000    0.3200000000    0.2400000000   9.4369900818
   150.00000000    0.3600000000    0.2400000000   9.3874770172
   150.00000000    0.4000000000    0.2400000000   9.344590796
   150.00000000    0.4400000000    0.2400000000   9.3067590693
   150.00000000    0.4800000000    0.2400000000   9.2732855658
   150.00000000    0.5200000000    0.2400000000   9.2438095842
   150.00000000    0.5600000000    0.2400000000   9.2179512489
   150.00000000    0.6000000000    0.2400000000   9.1948592635
   150.00000000    0.6400000000    0.2400000000   9.1750190799
   150.00000000    0.6800000000    0.2400000000   9.1579617869
   150.00000000    0.7200000000    0.2400000000   9.1431782962
   150.00000000    0.7600000000    0.2400000000   9.1306438057
   150.00000000    0.8000000000    0.2400000000   9.1204164933
   150.00000000    0.8400000000    0.2400000000   9.1121395656
   150.00000000    0.8800000000    0.2400000000   9.1057835061
   150.00000000    0.9200000000    0.2400000000   9.1012007396
   150.00000000    0.9600000000    0.2400000000   9.098491695
   150.00000000    1.0000000000    0.2400000000   9.096524293
   150.00000000   -1.0000000000    0.2800000000   9.2581003815
   150.00000000   -0.9600000000    0.2800000000   9.2600016782
   150.00000000   -0.9200000000    0.2800000000   9.2623679608
   150.00000000   -0.8800000000    0.2800000000   9.2665871494
   150.00000000   -0.8400000000    0.2800000000   9.2731202212
   150.00000000   -0.8000000000    0.2800000000   9.2815408118
   150.00000000   -0.7600000000    0.2800000000   9.2922307013
   150.00000000   -0.7200000000    0.2800000000   9.3055094081
   150.00000000   -0.6800000000    0.2800000000   9.3215392762
   150.00000000   -0.6400000000    0.2800000000   9.3400021661
   150.00000000   -0.6000000000    0.2800000000   9.3616471192
   150.00000000   -0.5600000000    0.2800000000   9.3863061744
   150.00000000   -0.5200000000    0.2800000000   9.4145790175
   150.00000000   -0.4800000000    0.2800000000   9.4460167303
   150.00000000   -0.4400000000    0.2800000000   9.4825087514
   150.00000000   -0.4000000000    0.2800000000   9.5217151133
   150.00000000   -0.3600000000    0.2800000000   9.5650410567
   150.00000000   -0.3200000000    0.2800000000   9.6138755807
   150.00000000   -0.2800000000    0.2800000000   9.6643852383
   150.00000000   -0.2400000000    0.2800000000   9.7190997972
   150.00000000   -0.2000000000    0.2800000000   9.7733601756
   150.00000000   -0.1600000000    0.2800000000   9.8236040285
   150.00000000   -0.1200000000    0.2800000000   9.8651185967
   150.00000000   -0.0800000000    0.2800000000   9.8926582092
   150.00000000   -0.0400000000    0.2800000000   9.8960273282
   150.00000000    0.0000000000    0.2800000000   9.8766456377
   150.00000000    0.0400000000    0.2800000000   9.8374349794
   150.00000000    0.0800000000    0.2800000000   9.7834627904
   150.00000000    0.1200000000    0.2800000000   9.7201891784
   150.00000000    0.1600000000    0.2800000000   9.6560254604
   150.00000000    0.2000000000    0.2800000000   9.5917897691
   150.00000000    0.2400000000    0.2800000000   9.5313444372
   150.00000000    0.2800000000    0.2800000000   9.4741176823
   150.00000000    0.3200000000    0.2800000000   9.4272750826
   150.00000000    0.3600000000    0.2800000000   9.3808164905
   150.00000000    0.4000000000    0.2800000000   9.3403301505
   150.00000000    0.4400000000    0.2800000000   9.3048254059
   150.00000000    0.4800000000    0.2800000000   9.2726935798
   150.00000000    0.5200000000    0.2800000000   9.2443924996
   150.00000000    0.5600000000    0.2800000000   9.219540191
   150.00000000    0.6000000000    0.2800000000   9.1975538018
   150.00000000    0.6400000000    0.2800000000   9.1782214235
   150.00000000    0.6800000000    0.2800000000   9.1615079867
   150.00000000    0.7200000000    0.2800000000   9.1472159879
   150.00000000    0.7600000000    0.2800000000   9.1350315706
   150.00000000    0.8000000000    0.2800000000   9.1252127823
   150.00000000    0.8400000000    0.2800000000   9.1172550468
   150.00000000    0.8800000000    0.2800000000   9.1110102404
   150.00000000    0.9200000000    0.2800000000   9.1068089895
   150.00000000    0.9600000000    0.2800000000   9.1041932137
   150.00000000    1.0000000000    0.2800000000   9.1020392593
   150.00000000   -1.0000000000    0.3200000000   9.2621181966
   150.00000000   -0.9600000000    0.3200000000   9.2642154702
   150.00000000   -0.9200000000    0.3200000000   9.2665110096
   150.00000000   -0.8800000000    0.3200000000   9.2701751818
   150.00000000   -0.8400000000    0.3200000000   9.2756254453
   150.00000000   -0.8000000000    0.3200000000   9.2834484577
   150.00000000   -0.7600000000    0.3200000000   9.2937285867
   150.00000000   -0.7200000000    0.3200000000   9.3060550515
   150.00000000   -0.6800000000    0.3200000000   9.3205116084
   150.00000000   -0.6400000000    0.3200000000   9.3375412525
   150.00000000   -0.6000000000    0.3200000000   9.3574978079
   150.00000000   -0.5600000000    0.3200000000   9.3802204958
   150.00000000   -0.5200000000    0.3200000000   9.4059813589
   150.00000000   -0.4800000000    0.3200000000   9.4346251064
   150.00000000   -0.4400000000    0.3200000000   9.4670709156
   150.00000000   -0.4000000000    0.3200000000   9.5016514258
   150.00000000   -0.3600000000    0.3200000000   9.5399619414
   150.00000000   -0.3200000000    0.3200000000   9.5800330263
   150.00000000   -0.2800000000    0.3200000000   9.6227696455
   150.00000000   -0.2400000000    0.3200000000   9.6670307282
   150.00000000   -0.2000000000    0.3200000000   9.7079308975
   150.00000000   -0.1600000000    0.3200000000   9.7458618113
   150.00000000   -0.1200000000    0.3200000000   9.7740162515
   150.00000000   -0.0800000000    0.3200000000   9.7917532833
   150.00000000   -0.0400000000    0.3200000000   9.7935844315
   150.00000000    0.0000000000    0.3200000000   9.7791860027
   150.00000000    0.0400000000    0.3200000000   9.7487361643
   150.00000000    0.0800000000    0.3200000000   9.7095227754
   150.00000000    0.1200000000    0.3200000000   9.662663026
   150.00000000    0.1600000000    0.3200000000   9.6083484433
   150.00000000    0.2000000000    0.3200000000   9.555231768
   150.00000000    0.2400000000    0.3200000000   9.5047198796
   150.00000000    0.2800000000    0.3200000000   9.4561420917
   150.00000000    0.3200000000    0.3200000000   9.4125257195
   150.00000000    0.3600000000    0.3200000000   9.371276926
   150.00000000    0.4000000000    0.3200000000   9.3341125871
   150.00000000    0.4400000000    0.3200000000   9.3007893634
   150.00000000    0.4800000000    0.3200000000   9.2707497706
   150.00000000    0.5200000000    0.3200000000   9.2435958117
   150.00000000    0.5600000000    0.3200000000   9.2198927324
   150.00000000    0.6000000000    0.3200000000   9.1986386376
   150.00000000    0.6400000000    0.3200000000   9.180577527
   150.00000000    0.6800000000    0.3200000000   9.164560348
   150.00000000    0.7200000000    0.3200000000   9.1507752714
   150.00000000    0.7600000000    0.3200000000   9.139299777
   150.00000000    0.8000000000    0.3200000000   9.1297787437
   150.00000000    0.8400000000    0.3200000000   9.1220948404
   150.00000000    0.8800000000    0.3200000000   9.1164622509
   150.00000000    0.9200000000    0.3200000000   9.1125161091
   150.00000000    0.9600000000    0.3200000000   9.1097642262
   150.00000000    1.0000000000    0.3200000000   9.107162428
   150.00000000   -1.0000000000    0.3600000000   9.2660859741
   150.00000000   -0.9600000000    0.3600000000   9.2681832478
   150.00000000   -0.9200000000    0.3600000000   9.2702722926
   150.00000000   -0.8800000000    0.3600000000   9.2732472051
   150.00000000   -0.8400000000    0.3600000000   9.2782422458
   150.00000000   -0.8000000000    0.3600000000   9.2851966249
   150.00000000   -0.7600000000    0.3600000000   9.2944557074
   150.00000000   -0.7200000000    0.3600000000   9.3054574078
   150.00000000   -0.6800000000    0.3600000000   9.3189861521
   150.00000000   -0.6400000000    0.3600000000   9.3344430104
   150.00000000   -0.6000000000    0.3600000000   9.352373701
   150.00000000   -0.5600000000    0.3600000000   9.3730539689
   150.00000000   -0.5200000000    0.3600000000   9.3961434171
   150.00000000   -0.4800000000    0.3600000000   9.4215695001
   150.00000000   -0.4400000000    0.3600000000   9.4498401712
   150.00000000   -0.4000000000    0.3600000000   9.4808530886
   150.00000000   -0.3600000000    0.3600000000   9.5134519996
   150.00000000   -0.3200000000    0.3600000000   9.5475654451
   150.00000000   -0.2800000000    0.3600000000   9.5817784533
   150.00000000   -0.2400000000    0.3600000000   9.6161693984
   150.00000000   -0.2000000000    0.3600000000   9.6488034368
   150.00000000   -0.1600000000    0.3600000000   9.6761832781
   150.00000000   -0.1200000000    0.3600000000   9.6967289523
   150.00000000   -0.0800000000    0.3600000000   9.7089377556
   150.00000000   -0.0400000000    0.3600000000   9.7094091408
   150.00000000    0.0000000000    0.3600000000   9.6975687801
   150.00000000    0.0400000000    0.3600000000   9.6748720505
   150.00000000    0.0800000000    0.3600000000   9.6439650424
   150.00000000    0.1200000000    0.3600000000   9.6068485238
   150.00000000    0.1600000000    0.3600000000   9.5637230857
   150.00000000    0.2000000000    0.3600000000   9.5200832853
   150.00000000    0.2400000000    0.3600000000   9.4764237685
   150.00000000    0.2800000000    0.3600000000   9.4346793191
   150.00000000    0.3200000000    0.3600000000   9.3952187249
   150.00000000    0.3600000000    0.3600000000   9.3586526358
   150.00000000    0.4000000000    0.3600000000   9.3247032109
   150.00000000    0.4400000000    0.3600000000   9.2940664879
   150.00000000    0.4800000000    0.3600000000   9.2665864728
   150.00000000    0.5200000000    0.3600000000   9.2420388584
   150.00000000    0.5600000000    0.3600000000   9.2194358662
   150.00000000    0.6000000000    0.3600000000   9.1995356804
   150.00000000    0.6400000000    0.3600000000   9.1824809368
   150.00000000    0.6800000000    0.3600000000   9.1671577626
   150.00000000    0.7200000000    0.3600000000   9.1541393226
   150.00000000    0.7600000000    0.3600000000   9.1434497781
   150.00000000    0.8000000000    0.3600000000   9.1342224871
   150.00000000    0.8400000000    0.3600000000   9.1269774599
   150.00000000    0.8800000000    0.3600000000   9.1216651831
   150.00000000    0.9200000000    0.3600000000   9.1180865029
   150.00000000    0.9600000000    0.3600000000   9.1154046965
   150.00000000    1.0000000000    0.3600000000   9.112802898
   150.00000000   -1.0000000000    0.4000000000   9.2694346707
   150.00000000   -0.9600000000    0.4000000000   9.2716768543
   150.00000000   -0.9200000000    0.4000000000   9.2739190376
   150.00000000   -0.8800000000    0.4000000000   9.2764188456
   150.00000000   -0.8400000000    0.4000000000   9.2805803487
   150.00000000   -0.8000000000    0.4000000000   9.2865838499
   150.00000000   -0.7600000000    0.4000000000   9.2946419806
   150.00000000   -0.7200000000    0.4000000000   9.3044198731
   150.00000000   -0.6800000000    0.4000000000   9.3164372401
   150.00000000   -0.6400000000    0.4000000000   9.3306163058
   150.00000000   -0.6000000000    0.4000000000   9.3468617924
   150.00000000   -0.5600000000    0.4000000000   9.3648561232
   150.00000000   -0.5200000000    0.4000000000   9.3852138267
   150.00000000   -0.4800000000    0.4000000000   9.4081582336
   150.00000000   -0.4400000000    0.4000000000   9.4333116996
   150.00000000   -0.4000000000    0.4000000000   9.4587309931
   150.00000000   -0.3600000000    0.4000000000   9.4872004181
   150.00000000   -0.3200000000    0.4000000000   9.5158397844
   150.00000000   -0.2800000000    0.4000000000   9.5430972871
   150.00000000   -0.2400000000    0.4000000000   9.5712570826
   150.00000000   -0.2000000000    0.4000000000   9.5959900386
   150.00000000   -0.1600000000    0.4000000000   9.6169077514
   150.00000000   -0.1200000000    0.4000000000   9.6322331141
   150.00000000   -0.0800000000    0.4000000000   9.6408869182
   150.00000000   -0.0400000000    0.4000000000   9.6406407926
   150.00000000    0.0000000000    0.4000000000   9.6290486753
   150.00000000    0.0400000000    0.4000000000   9.6112504398
   150.00000000    0.0800000000    0.4000000000   9.5860846371
   150.00000000    0.1200000000    0.4000000000   9.5553645091
   150.00000000    0.1600000000    0.4000000000   9.5218570315
   150.00000000    0.2000000000    0.4000000000   9.4855336666
   150.00000000    0.2400000000    0.4000000000   9.4486483484
   150.00000000    0.2800000000    0.4000000000   9.4128356091
   150.00000000    0.3200000000    0.4000000000   9.3778437638
   150.00000000    0.3600000000    0.4000000000   9.3461782564
   150.00000000    0.4000000000    0.4000000000   9.315565357
   150.00000000    0.4400000000    0.4000000000   9.2871717698
   150.00000000    0.4800000000    0.4000000000   9.2617385781
   150.00000000    0.5200000000    0.4000000000   9.239335702
   150.00000000    0.5600000000    0.4000000000   9.2182953478
   150.00000000    0.6000000000    0.4000000000   9.1998765097
   150.00000000    0.6400000000    0.4000000000   9.1834708561
   150.00000000    0.6800000000    0.4000000000   9.1690955437
   150.00000000    0.7200000000    0.4000000000   9.1572168511
   150.00000000    0.7600000000    0.4000000000   9.1470020367
   150.00000000    0.8000000000    0.4000000000   9.1383858012
   150.00000000    0.8400000000    0.4000000000   9.1317832443
   150.00000000    0.8800000000    0.4000000000   9.126955717
   150.00000000    0.9200000000    0.4000000000   9.1236786676
   150.00000000    0.9600000000    0.4000000000   9.1206912416
   150.00000000    1.0000000000    0.4000000000   9.1177038156
   150.00000000   -1.0000000000    0.4400000000   9.2729279546
   150.00000000   -0.9600000000    0.4400000000   9.2751701382
   150.00000000   -0.9200000000    0.4400000000   9.2772490757
   150.00000000   -0.8800000000    0.4400000000   9.2796697475
   150.00000000   -0.8400000000    0.4400000000   9.2830035391
   150.00000000   -0.8000000000    0.4400000000   9.2879574261
   150.00000000   -0.7600000000    0.4400000000   9.2946713017
   150.00000000   -0.7200000000    0.4400000000   9.3034695044
   150.00000000   -0.6800000000    0.4400000000   9.314103826
   150.00000000   -0.6400000000    0.4400000000   9.3264175945
   150.00000000   -0.6000000000    0.4400000000   9.3407806442
   150.00000000   -0.5600000000    0.4400000000   9.3566535824
   150.00000000   -0.5200000000    0.4400000000   9.374364731
   150.00000000   -0.4800000000    0.4400000000   9.3950144765
   150.00000000   -0.4400000000    0.4400000000   9.41601584
   150.00000000   -0.4000000000    0.4400000000   9.437997555
   150.00000000   -0.3600000000    0.4400000000   9.4609278382
   150.00000000   -0.3200000000    0.4400000000   9.4843219496
   150.00000000   -0.2800000000    0.4400000000   9.507673596
   150.00000000   -0.2400000000    0.4400000000   9.5295436367
   150.00000000   -0.2000000000    0.4400000000   9.5488105133
   150.00000000   -0.1600000000    0.4400000000   9.5663583181
   150.00000000   -0.1200000000    0.4400000000   9.5772988672
   150.00000000   -0.0800000000    0.4400000000   9.5816148927
   150.00000000   -0.0400000000    0.4400000000   9.5810677127
   150.00000000    0.0000000000    0.4400000000   9.5715775155
   150.00000000    0.0400000000    0.4400000000   9.5558420471
   150.00000000    0.0800000000    0.4400000000   9.5369178953
   150.00000000    0.1200000000    0.4400000000   9.510671394
   150.00000000    0.1600000000    0.4400000000   9.483390048
   150.00000000    0.2000000000    0.4400000000   9.452936776
   150.00000000    0.2400000000    0.4400000000   9.4219443762
   150.00000000    0.2800000000    0.4400000000   9.3908827012
   150.00000000    0.3200000000    0.4400000000   9.3605726839
   150.00000000    0.3600000000    0.4400000000   9.3319934911
   150.00000000    0.4000000000    0.4400000000   9.3047238439
   150.00000000    0.4400000000    0.4400000000   9.2796826101
   150.00000000    0.4800000000    0.4400000000   9.2565676382
   150.00000000    0.5200000000    0.4400000000   9.2349969677
   150.00000000    0.5600000000    0.4400000000   9.2163440969
   150.00000000    0.6000000000    0.4400000000   9.1993110262
   150.00000000    0.6400000000    0.4400000000   9.1843423311
   150.00000000    0.6800000000    0.4400000000   9.1710920491
   150.00000000    0.7200000000    0.4400000000   9.1597758927
   150.00000000    0.7600000000    0.4400000000   9.1503844524
   150.00000000    0.8000000000    0.4400000000   9.1426800056
   150.00000000    0.8400000000    0.4400000000   9.1368215735
   150.00000000    0.8800000000    0.4400000000   9.1324941391
   150.00000000    0.9200000000    0.4400000000   9.1291160548
   150.00000000    0.9600000000    0.4400000000   9.1262189806
   150.00000000    1.0000000000    0.4400000000   9.1232315549
   150.00000000   -1.0000000000    0.4800000000   9.2759408526
   150.00000000   -0.9600000000    0.4800000000   9.278229429
   150.00000000   -0.9200000000    0.4800000000   9.2805180049
   150.00000000   -0.8800000000    0.4800000000   9.2825441972
   150.00000000   -0.8400000000    0.4800000000   9.2851072191
   150.00000000   -0.8000000000    0.4800000000   9.2891743436
   150.00000000   -0.7600000000    0.4800000000   9.2949174028
   150.00000000   -0.7200000000    0.4800000000   9.3024208967
   150.00000000   -0.6800000000    0.4800000000   9.311327145
   150.00000000   -0.6400000000    0.4800000000   9.3222508033
   150.00000000   -0.6000000000    0.4800000000   9.3345700423
   150.00000000   -0.5600000000    0.4800000000   9.3484308216
   150.00000000   -0.5200000000    0.4800000000   9.3639817782
   150.00000000   -0.4800000000    0.4800000000   9.3807085417
   150.00000000   -0.4400000000    0.4800000000   9.3985998906
   150.00000000   -0.4000000000    0.4800000000   9.4176859077
   150.00000000   -0.3600000000    0.4800000000   9.437348293
   150.00000000   -0.3200000000    0.4800000000   9.456456966
   150.00000000   -0.2800000000    0.4800000000   9.4747512454
   150.00000000   -0.2400000000    0.4800000000   9.4927888433
   150.00000000   -0.2000000000    0.4800000000   9.5083783535
   150.00000000   -0.1600000000    0.4800000000   9.5207612753
   150.00000000   -0.1200000000    0.4800000000   9.5278441649
   150.00000000   -0.0800000000    0.4800000000   9.53038707
   150.00000000   -0.0400000000    0.4800000000   9.5297220259
   150.00000000    0.0000000000    0.4800000000   9.5218060647
   150.00000000    0.0400000000    0.4800000000   9.5095299379
   150.00000000    0.0800000000    0.4800000000   9.4927588443
   150.00000000    0.1200000000    0.4800000000   9.4717005187
   150.00000000    0.1600000000    0.4800000000   9.4473757973
   150.00000000    0.2000000000    0.4800000000   9.4238791534
   150.00000000    0.2400000000    0.4800000000   9.39629774
   150.00000000    0.2800000000    0.4800000000   9.3697195691
   150.00000000    0.3200000000    0.4800000000   9.3436731468
   150.00000000    0.3600000000    0.4800000000   9.3180410127
   150.00000000    0.4000000000    0.4800000000   9.2940515082
   150.00000000    0.4400000000    0.4800000000   9.2718450372
   150.00000000    0.4800000000    0.4800000000   9.2507205806
   150.00000000    0.5200000000    0.4800000000   9.2314710906
   150.00000000    0.5600000000    0.4800000000   9.2141991579
   150.00000000    0.6000000000    0.4800000000   9.1985134491
   150.00000000    0.6400000000    0.4800000000   9.1847251862
   150.00000000    0.6800000000    0.4800000000   9.1728681669
   150.00000000    0.7200000000    0.4800000000   9.1626426798
   150.00000000    0.7600000000    0.4800000000   9.1539096121
   150.00000000    0.8000000000    0.4800000000   9.1470442699
   150.00000000    0.8400000000    0.4800000000   9.1416458674
   150.00000000    0.8800000000    0.4800000000   9.1377999102
   150.00000000    0.9200000000    0.4800000000   9.1345819141
   150.00000000    0.9600000000    0.4800000000   9.1313837397
   150.00000000    1.0000000000    0.4800000000   9.1281855649
   150.00000000   -1.0000000000    0.5200000000   9.2781842347
   150.00000000   -0.9600000000    0.5200000000   9.2805244718
   150.00000000   -0.9200000000    0.5200000000   9.2828647089
   150.00000000   -0.8800000000    0.5200000000   9.2852049458
   150.00000000   -0.8400000000    0.5200000000   9.2875440784
   150.00000000   -0.8000000000    0.5200000000   9.2907921987
   150.00000000   -0.7600000000    0.5200000000   9.295249415
   150.00000000   -0.7200000000    0.5200000000   9.3012133999
   150.00000000   -0.6800000000    0.5200000000   9.3087708452
   150.00000000   -0.6400000000    0.5200000000   9.3180571138
   150.00000000   -0.6000000000    0.5200000000   9.3285484522
   150.00000000   -0.5600000000    0.5200000000   9.3404652519
   150.00000000   -0.5200000000    0.5200000000   9.3536842798
   150.00000000   -0.4800000000    0.5200000000   9.3679272689
   150.00000000   -0.4400000000    0.5200000000   9.3830661864
   150.00000000   -0.4000000000    0.5200000000   9.3990660289
   150.00000000   -0.3600000000    0.5200000000   9.4150275673
   150.00000000   -0.3200000000    0.5200000000   9.430801882
   150.00000000   -0.2800000000    0.5200000000   9.4460055166
   150.00000000   -0.2400000000    0.5200000000   9.4598549517
   150.00000000   -0.2000000000    0.5200000000   9.4712456734
   150.00000000   -0.1600000000    0.5200000000   9.4802457446
   150.00000000   -0.1200000000    0.5200000000   9.4863021753
   150.00000000   -0.0800000000    0.5200000000   9.488087721
   150.00000000   -0.0400000000    0.5200000000   9.4861879739
   150.00000000    0.0000000000    0.5200000000   9.4794993945
   150.00000000    0.0400000000    0.5200000000   9.4688422868
   150.00000000    0.0800000000    0.5200000000   9.454407589
   150.00000000    0.1200000000    0.5200000000   9.4368850641
   150.00000000    0.1600000000    0.5200000000   9.4173941442
   150.00000000    0.2000000000    0.5200000000   9.3961482124
   150.00000000    0.2400000000    0.5200000000   9.3736268006
   150.00000000    0.2800000000    0.5200000000   9.3503877253
   150.00000000    0.3200000000    0.5200000000   9.3277665465
   150.00000000    0.3600000000    0.5200000000   9.305274985
   150.00000000    0.4000000000    0.5200000000   9.2840523576
   150.00000000    0.4400000000    0.5200000000   9.2638521529
   150.00000000    0.4800000000    0.5200000000   9.2451691227
   150.00000000    0.5200000000    0.5200000000   9.2280990227
   150.00000000    0.5600000000    0.5200000000   9.2124070104
   150.00000000    0.6000000000    0.5200000000   9.1980071531
   150.00000000    0.6400000000    0.5200000000   9.1854280959
   150.00000000    0.6800000000    0.5200000000   9.1748023939
   150.00000000    0.7200000000    0.5200000000   9.1652267684
   150.00000000    0.7600000000    0.5200000000   9.1576084211
   150.00000000    0.8000000000    0.5200000000   9.1515656049
   150.00000000    0.8400000000    0.5200000000   9.1467920909
   150.00000000    0.8800000000    0.5200000000   9.1429903684
   150.00000000    0.9200000000    0.5200000000   9.1392151447
   150.00000000    0.9600000000    0.5200000000   9.1354399203
   150.00000000    1.0000000000    0.5200000000   9.1316646973
   150.00000000   -1.0000000000    0.5600000000   9.2807088584
   150.00000000   -0.9600000000    0.5600000000   9.2830490955
   150.00000000   -0.9200000000    0.5600000000   9.285389332
   150.00000000   -0.8800000000    0.5600000000   9.2875585996
   150.00000000   -0.8400000000    0.5600000000   9.2898801998
   150.00000000   -0.8000000000    0.5600000000   9.2921485878
   150.00000000   -0.7600000000    0.5600000000   9.2955140828
   150.00000000   -0.7200000000    0.5600000000   9.3004312069
   150.00000000   -0.6800000000    0.5600000000   9.3066556426
   150.00000000   -0.6400000000    0.5600000000   9.3143183462
   150.00000000   -0.6000000000    0.5600000000   9.3230521891
   150.00000000   -0.5600000000    0.5600000000   9.3329735522
   150.00000000   -0.5200000000    0.5600000000   9.3440541299
   150.00000000   -0.4800000000    0.5600000000   9.3559011779
   150.00000000   -0.4400000000    0.5600000000   9.3684919565
   150.00000000   -0.4000000000    0.5600000000   9.3814852292
   150.00000000   -0.3600000000    0.5600000000   9.3943862697
   150.00000000   -0.3200000000    0.5600000000   9.4081604058
   150.00000000   -0.2800000000    0.5600000000   9.4198397763
   150.00000000   -0.2400000000    0.5600000000   9.4307380723
   150.00000000   -0.2000000000    0.5600000000   9.4399483458
   150.00000000   -0.1600000000    0.5600000000   9.4465066156
   150.00000000   -0.1200000000    0.5600000000   9.4501495114
   150.00000000   -0.0800000000    0.5600000000   9.4511658536
   150.00000000   -0.0400000000    0.5600000000   9.4488336737
   150.00000000    0.0000000000    0.5600000000   9.4428389086
   150.00000000    0.0400000000    0.5600000000   9.4334262337
   150.00000000    0.0800000000    0.5600000000   9.4215507558
   150.00000000    0.1200000000    0.5600000000   9.4068441791
   150.00000000    0.1600000000    0.5600000000   9.3896634835
   150.00000000    0.2000000000    0.5600000000   9.3713067721
   150.00000000    0.2400000000    0.5600000000   9.3520893946
   150.00000000    0.2800000000    0.5600000000   9.3322558277
   150.00000000    0.3200000000    0.5600000000   9.3124862278
   150.00000000    0.3600000000    0.5600000000   9.2929931664
   150.00000000    0.4000000000    0.5600000000   9.2744973365
   150.00000000    0.4400000000    0.5600000000   9.2566659506
   150.00000000    0.4800000000    0.5600000000   9.239711739
   150.00000000    0.5200000000    0.5600000000   9.2245012133
   150.00000000    0.5600000000    0.5600000000   9.2105602066
   150.00000000    0.6000000000    0.5600000000   9.197552131
   150.00000000    0.6400000000    0.5600000000   9.1866519663
   150.00000000    0.6800000000    0.5600000000   9.1765428261
   150.00000000    0.7200000000    0.5600000000   9.1682372128
   150.00000000    0.7600000000    0.5600000000   9.161380291
   150.00000000    0.8000000000    0.5600000000   9.1559952129
   150.00000000    0.8400000000    0.5600000000   9.1519039104
   150.00000000    0.8800000000    0.5600000000   9.1479450527
   150.00000000    0.9200000000    0.5600000000   9.1444129229
   150.00000000    0.9600000000    0.5600000000   9.1406376983
   150.00000000    1.0000000000    0.5600000000   9.1368624742
   150.00000000   -1.0000000000    0.6000000000   9.2832334809
   150.00000000   -0.9600000000    0.6000000000   9.285573718
   150.00000000   -0.9200000000    0.6000000000   9.2879139548
   150.00000000   -0.8800000000    0.6000000000   9.2896217003
   150.00000000   -0.8400000000    0.6000000000   9.2919094536
   150.00000000   -0.8000000000    0.6000000000   9.2940806172
   150.00000000   -0.7600000000    0.6000000000   9.2964529494
   150.00000000   -0.7200000000    0.6000000000   9.3001831382
   150.00000000   -0.6800000000    0.6000000000   9.3052778965
   150.00000000   -0.6400000000    0.6000000000   9.310993475
   150.00000000   -0.6000000000    0.6000000000   9.3180465421
   150.00000000   -0.5600000000    0.6000000000   9.3263557243
   150.00000000   -0.5200000000    0.6000000000   9.3353522424
   150.00000000   -0.4800000000    0.6000000000   9.344992208
   150.00000000   -0.4400000000    0.6000000000   9.3556322577
   150.00000000   -0.4000000000    0.6000000000   9.3657347893
   150.00000000   -0.3600000000    0.6000000000   9.3763999841
   150.00000000   -0.3200000000    0.6000000000   9.3873755889
   150.00000000   -0.2800000000    0.6000000000   9.3962425742
   150.00000000   -0.2400000000    0.6000000000   9.4048218039
   150.00000000   -0.2000000000    0.6000000000   9.4116825182
   150.00000000   -0.1600000000    0.6000000000   9.4166910288
   150.00000000   -0.1200000000    0.6000000000   9.4193884097
   150.00000000   -0.0800000000    0.6000000000   9.4195224404
   150.00000000   -0.0400000000    0.6000000000   9.4165897065
   150.00000000    0.0000000000    0.6000000000   9.4116507376
   150.00000000    0.0400000000    0.6000000000   9.4033754517
   150.00000000    0.0800000000    0.6000000000   9.3926144673
   150.00000000    0.1200000000    0.6000000000   9.3805104861
   150.00000000    0.1600000000    0.6000000000   9.3659732765
   150.00000000    0.2000000000    0.6000000000   9.3502817791
   150.00000000    0.2400000000    0.6000000000   9.3336648987
   150.00000000    0.2800000000    0.6000000000   9.316410378
   150.00000000    0.3200000000    0.6000000000   9.2988662456
   150.00000000    0.3600000000    0.6000000000   9.2818045719
   150.00000000    0.4000000000    0.6000000000   9.2654643429
   150.00000000    0.4400000000    0.6000000000   9.2498068797
   150.00000000    0.4800000000    0.6000000000   9.234986545
   150.00000000    0.5200000000    0.6000000000   9.221138968
   150.00000000    0.5600000000    0.6000000000   9.2086842501
   150.00000000    0.6000000000    0.6000000000   9.1974143328
   150.00000000    0.6400000000    0.6000000000   9.1876200437
   150.00000000    0.6800000000    0.6000000000   9.1787220205
   150.00000000    0.7200000000    0.6000000000   9.1715378607
   150.00000000    0.7600000000    0.6000000000   9.1655344647
   150.00000000    0.8000000000    0.6000000000   9.1609275451
   150.00000000    0.8400000000    0.6000000000   9.1567963757
   150.00000000    0.8800000000    0.6000000000   9.1526516483
   150.00000000    0.9200000000    0.6000000000   9.1496107011
   150.00000000    0.9600000000    0.6000000000   9.1458354765
   150.00000000    1.0000000000    0.6000000000   9.1420602518
   150.00000000   -1.0000000000    0.6400000000   9.2846468365
   150.00000000   -0.9600000000    0.6400000000   9.2868956794
   150.00000000   -0.9200000000    0.6400000000   9.2891445221
   150.00000000   -0.8800000000    0.6400000000   9.2913632573
   150.00000000   -0.8400000000    0.6400000000   9.2935344855
   150.00000000   -0.8000000000    0.6400000000   9.2957057136
   150.00000000   -0.7600000000    0.6400000000   9.2978190583
   150.00000000   -0.7200000000    0.6400000000   9.3004004414
   150.00000000   -0.6800000000    0.6400000000   9.3037701666
   150.00000000   -0.6400000000    0.6400000000   9.3083814424
   150.00000000   -0.6000000000    0.6400000000   9.3139355277
   150.00000000   -0.5600000000    0.6400000000   9.3206996422
   150.00000000   -0.5200000000    0.6400000000   9.3277170077
   150.00000000   -0.4800000000    0.6400000000   9.3356223092
   150.00000000   -0.4400000000    0.6400000000   9.3436515467
   150.00000000   -0.4000000000    0.6400000000   9.352494954
   150.00000000   -0.3600000000    0.6400000000   9.3608455921
   150.00000000   -0.3200000000    0.6400000000   9.3689924256
   150.00000000   -0.2800000000    0.6400000000   9.3763900221
   150.00000000   -0.2400000000    0.6400000000   9.38243896
   150.00000000   -0.2000000000    0.6400000000   9.3875528389
   150.00000000   -0.1600000000    0.6400000000   9.3910136901
   150.00000000   -0.1200000000    0.6400000000   9.3928711362
   150.00000000   -0.0800000000    0.6400000000   9.3921242646
   150.00000000   -0.0400000000    0.6400000000   9.3894215041
   150.00000000    0.0000000000    0.6400000000   9.3846236629
   150.00000000    0.0400000000    0.6400000000   9.3773295055
   150.00000000    0.0800000000    0.6400000000   9.3681844062
   150.00000000    0.1200000000    0.6400000000   9.3575023754
   150.00000000    0.1600000000    0.6400000000   9.3446938897
   150.00000000    0.2000000000    0.6400000000   9.3312205502
   150.00000000    0.2400000000    0.6400000000   9.3165912293
   150.00000000    0.2800000000    0.6400000000   9.3016809179
   150.00000000    0.3200000000    0.6400000000   9.2870916572
   150.00000000    0.3600000000    0.6400000000   9.2723558621
   150.00000000    0.4000000000    0.6400000000   9.2575405874
   150.00000000    0.4400000000    0.6400000000   9.2439031194
   150.00000000    0.4800000000    0.6400000000   9.2309201456
   150.00000000    0.5200000000    0.6400000000   9.2187658012
   150.00000000    0.5600000000    0.6400000000   9.2077729316
   150.00000000    0.6000000000    0.6400000000   9.1978925636
   150.00000000    0.6400000000    0.6400000000   9.1889391778
   150.00000000    0.6800000000    0.6400000000   9.1813846554
   150.00000000    0.7200000000    0.6400000000   9.1750037714
   150.00000000    0.7600000000    0.6400000000   9.1700496902
   150.00000000    0.8000000000    0.6400000000   9.1656097665
   150.00000000    0.8400000000    0.6400000000   9.1611927418
   150.00000000    0.8800000000    0.6400000000   9.1567757177
   150.00000000    0.9200000000    0.6400000000   9.1527923977
   150.00000000    0.9600000000    0.6400000000   9.1484826618
   150.00000000    1.0000000000    0.6400000000   9.1441729272
   150.00000000   -1.0000000000    0.6800000000   9.28645727
   150.00000000   -0.9600000000    0.6800000000   9.2887061129
   150.00000000   -0.9200000000    0.6800000000   9.2909549554
   150.00000000   -0.8800000000    0.6800000000   9.2929193717
   150.00000000   -0.8400000000    0.6800000000   9.2950906004
   150.00000000   -0.8000000000    0.6800000000   9.2972618282
   150.00000000   -0.7600000000    0.6800000000   9.2991545639
   150.00000000   -0.7200000000    0.6800000000   9.3010377232
   150.00000000   -0.6800000000    0.6800000000   9.3033147806
   150.00000000   -0.6400000000    0.6800000000   9.3065081775
   150.00000000   -0.6000000000    0.6800000000   9.3107487135
   150.00000000   -0.5600000000    0.6800000000   9.3158282714
   150.00000000   -0.5200000000    0.6800000000   9.3208871667
   150.00000000   -0.4800000000    0.6800000000   9.3273934862
   150.00000000   -0.4400000000    0.6800000000   9.3336684414
   150.00000000   -0.4000000000    0.6800000000   9.3404699912
   150.00000000   -0.3600000000    0.6800000000   9.3472331345
   150.00000000   -0.3200000000    0.6800000000   9.3531861109
   150.00000000   -0.2800000000    0.6800000000   9.358928757
   150.00000000   -0.2400000000    0.6800000000   9.3633599365
   150.00000000   -0.2000000000    0.6800000000   9.3670974811
   150.00000000   -0.1600000000    0.6800000000   9.3692152538
   150.00000000   -0.1200000000    0.6800000000   9.37010538
   150.00000000   -0.0800000000    0.6800000000   9.3691247553
   150.00000000   -0.0400000000    0.6800000000   9.3663522385
   150.00000000    0.0000000000    0.6800000000   9.3616562559
   150.00000000    0.0400000000    0.6800000000   9.3551605875
   150.00000000    0.0800000000    0.6800000000   9.3471044804
   150.00000000    0.1200000000    0.6800000000   9.3376049668
   150.00000000    0.1600000000    0.6800000000   9.3268889773
   150.00000000    0.2000000000    0.6800000000   9.3150337937
   150.00000000    0.2400000000    0.6800000000   9.3020722015
   150.00000000    0.2800000000    0.6800000000   9.2898065886
   150.00000000    0.3200000000    0.6800000000   9.276489206
   150.00000000    0.3600000000    0.6800000000   9.2639117844
   150.00000000    0.4000000000    0.6800000000   9.2510903952
   150.00000000    0.4400000000    0.6800000000   9.2390024977
   150.00000000    0.4800000000    0.6800000000   9.2276728575
   150.00000000    0.5200000000    0.6800000000   9.2169752527
   150.00000000    0.5600000000    0.6800000000   9.2073114175
   150.00000000    0.6000000000    0.6800000000   9.1987231036
   150.00000000    0.6400000000    0.6800000000   9.1910054803
   150.00000000    0.6800000000    0.6800000000   9.1845061223
   150.00000000    0.7200000000    0.6800000000   9.1791919694
   150.00000000    0.7600000000    0.6800000000   9.174553291
   150.00000000    0.8000000000    0.6800000000   9.17028349
   150.00000000    0.8400000000    0.6800000000   9.1658664656
   150.00000000    0.8800000000    0.6800000000   9.1614494418
   150.00000000    0.9200000000    0.6800000000   9.1575864581
   150.00000000    0.9600000000    0.6800000000   9.1532767207
   150.00000000    1.0000000000    0.6800000000   9.1489669874
   150.00000000   -1.0000000000    0.7200000000   9.2882677037
   150.00000000   -0.9600000000    0.7200000000   9.2905165463
   150.00000000   -0.9200000000    0.7200000000   9.2927653888
   150.00000000   -0.8800000000    0.7200000000   9.2944754866
   150.00000000   -0.8400000000    0.7200000000   9.2966467147
   150.00000000   -0.8000000000    0.7200000000   9.2984030446
   150.00000000   -0.7600000000    0.7200000000   9.3001601457
   150.00000000   -0.7200000000    0.7200000000   9.3019041606
   150.00000000   -0.6800000000    0.7200000000   9.3036279485
   150.00000000   -0.6400000000    0.7200000000   9.3055199129
   150.00000000   -0.6000000000    0.7200000000   9.30848855
   150.00000000   -0.5600000000    0.7200000000   9.3119298528
   150.00000000   -0.5200000000    0.7200000000   9.3160715608
   150.00000000   -0.4800000000    0.7200000000   9.3203953584
   150.00000000   -0.4400000000    0.7200000000   9.325373753
   150.00000000   -0.4000000000    0.7200000000   9.3306025274
   150.00000000   -0.3600000000    0.7200000000   9.335097686
   150.00000000   -0.3200000000    0.7200000000   9.3396552286
   150.00000000   -0.2800000000    0.7200000000   9.3437443223
   150.00000000   -0.2400000000    0.7200000000   9.3470195328
   150.00000000   -0.2000000000    0.7200000000   9.3496217074
   150.00000000   -0.1600000000    0.7200000000   9.3510012802
   150.00000000   -0.1200000000    0.7200000000   9.3516037621
   150.00000000   -0.0800000000    0.7200000000   9.3498170457
   150.00000000   -0.0400000000    0.7200000000   9.3467156685
   150.00000000    0.0000000000    0.7200000000   9.3425567414
   150.00000000    0.0400000000    0.7200000000   9.3369140282
   150.00000000    0.0800000000    0.7200000000   9.3292904359
   150.00000000    0.1200000000    0.7200000000   9.3209214679
   150.00000000    0.1600000000    0.7200000000   9.3114505755
   150.00000000    0.2000000000    0.7200000000   9.3014844747
   150.00000000    0.2400000000    0.7200000000   9.2903687471
   150.00000000    0.2800000000    0.7200000000   9.279179472
   150.00000000    0.3200000000    0.7200000000   9.2679182684
   150.00000000    0.3600000000    0.7200000000   9.2566725626
   150.00000000    0.4000000000    0.7200000000   9.2457530837
   150.00000000    0.4400000000    0.7200000000   9.2352740447
   150.00000000    0.4800000000    0.7200000000   9.225534438
   150.00000000    0.5200000000    0.7200000000   9.2159688478
   150.00000000    0.5600000000    0.7200000000   9.2075672405
   150.00000000    0.6000000000    0.7200000000   9.2001343399
   150.00000000    0.6400000000    0.7200000000   9.1937500865
   150.00000000    0.6800000000    0.7200000000   9.1881757539
   150.00000000    0.7200000000    0.7200000000   9.18333569
   150.00000000    0.7600000000    0.7200000000   9.1787724758
   150.00000000    0.8000000000    0.7200000000   9.1749572141
   150.00000000    0.8400000000    0.7200000000   9.1705401897
   150.00000000    0.8800000000    0.7200000000   9.1661231659
   150.00000000    0.9200000000    0.7200000000   9.1623805182
   150.00000000    0.9600000000    0.7200000000   9.1580707809
   150.00000000    1.0000000000    0.7200000000   9.1537610475
   150.00000000   -1.0000000000    0.7600000000   9.2895905309
   150.00000000   -0.9600000000    0.7600000000   9.2914757414
   150.00000000   -0.9200000000    0.7600000000   9.2933609506
   150.00000000   -0.8800000000    0.7600000000   9.2956957793
   150.00000000   -0.8400000000    0.7600000000   9.2974195674
   150.00000000   -0.8000000000    0.7600000000   9.2991433555
   150.00000000   -0.7600000000    0.7600000000   9.3008671433
   150.00000000   -0.7200000000    0.7600000000   9.3025766425
   150.00000000   -0.6800000000    0.7600000000   9.3041949872
   150.00000000   -0.6400000000    0.7600000000   9.3056155739
   150.00000000   -0.6000000000    0.7600000000   9.3071664025
   150.00000000   -0.5600000000    0.7600000000   9.3092882723
   150.00000000   -0.5200000000    0.7600000000   9.3121043433
   150.00000000   -0.4800000000    0.7600000000   9.3151068001
   150.00000000   -0.4400000000    0.7600000000   9.3184624139
   150.00000000   -0.4000000000    0.7600000000   9.3223149381
   150.00000000   -0.3600000000    0.7600000000   9.3256432907
   150.00000000   -0.3200000000    0.7600000000   9.3290599193
   150.00000000   -0.2800000000    0.7600000000   9.3316422662
   150.00000000   -0.2400000000    0.7600000000   9.3336117333
   150.00000000   -0.2000000000    0.7600000000   9.3351381581
   150.00000000   -0.1600000000    0.7600000000   9.335594884
   150.00000000   -0.1200000000    0.7600000000   9.3350540632
   150.00000000   -0.0800000000    0.7600000000   9.3334209793
   150.00000000   -0.0400000000    0.7600000000   9.3302892391
   150.00000000    0.0000000000    0.7600000000   9.3266432088
   150.00000000    0.0400000000    0.7600000000   9.3208767121
   150.00000000    0.0800000000    0.7600000000   9.3144579836
   150.00000000    0.1200000000    0.7600000000   9.3070114762
   150.00000000    0.1600000000    0.7600000000   9.2987742052
   150.00000000    0.2000000000    0.7600000000   9.2901359447
   150.00000000    0.2400000000    0.7600000000   9.2803198611
   150.00000000    0.2800000000    0.7600000000   9.2706703473
   150.00000000    0.3200000000    0.7600000000   9.2610431378
   150.00000000    0.3600000000    0.7600000000   9.251281964
   150.00000000    0.4000000000    0.7600000000   9.2416183921
   150.00000000    0.4400000000    0.7600000000   9.2325129603
   150.00000000    0.4800000000    0.7600000000   9.2239568593
   150.00000000    0.5200000000    0.7600000000   9.2161557714
   150.00000000    0.5600000000    0.7600000000   9.2086998183
   150.00000000    0.6000000000    0.7600000000   9.2024977516
   150.00000000    0.6400000000    0.7600000000   9.1970232937
   150.00000000    0.6800000000    0.7600000000   9.1918998123
   150.00000000    0.7200000000    0.7600000000   9.186966261
   150.00000000    0.7600000000    0.7600000000   9.1826484506
   150.00000000    0.8000000000    0.7600000000   9.1778174933
   150.00000000    0.8400000000    0.7600000000   9.1729865325
   150.00000000    0.8800000000    0.7600000000   9.1681555732
   150.00000000    0.9200000000    0.7600000000   9.1633246139
   150.00000000    0.9600000000    0.7600000000   9.1584936532
   150.00000000    1.0000000000    0.7600000000   9.1536626953
   150.00000000   -1.0000000000    0.8000000000   9.2912111865
   150.00000000   -0.9600000000    0.8000000000   9.2929349739
   150.00000000   -0.9200000000    0.8000000000   9.2946587626
   150.00000000   -0.8800000000    0.8000000000   9.2963825502
   150.00000000   -0.8400000000    0.8000000000   9.2981063382
   150.00000000   -0.8000000000    0.8000000000   9.2998301263
   150.00000000   -0.7600000000    0.8000000000   9.301553914
   150.00000000   -0.7200000000    0.8000000000   9.3032664204
   150.00000000   -0.6800000000    0.8000000000   9.3045328617
   150.00000000   -0.6400000000    0.8000000000   9.3057993029
   150.00000000   -0.6000000000    0.8000000000   9.3069958715
   150.00000000   -0.5600000000    0.8000000000   9.3079971242
   150.00000000   -0.5200000000    0.8000000000   9.3097287555
   150.00000000   -0.4800000000    0.8000000000   9.3113878684
   150.00000000   -0.4400000000    0.8000000000   9.3135210603
   150.00000000   -0.4000000000    0.8000000000   9.3156400943
   150.00000000   -0.3600000000    0.8000000000   9.317899991
   150.00000000   -0.3200000000    0.8000000000   9.3197250424
   150.00000000   -0.2800000000    0.8000000000   9.3215793879
   150.00000000   -0.2400000000    0.8000000000   9.3227319166
   150.00000000   -0.2000000000    0.8000000000   9.3233148883
   150.00000000   -0.1600000000    0.8000000000   9.3230017461
   150.00000000   -0.1200000000    0.8000000000   9.3220576335
   150.00000000   -0.0800000000    0.8000000000   9.3199893217
   150.00000000   -0.0400000000    0.8000000000   9.3170186063
   150.00000000    0.0000000000    0.8000000000   9.3131160549
   150.00000000    0.0400000000    0.8000000000   9.3082990055
   150.00000000    0.0800000000    0.8000000000   9.3023639445
   150.00000000    0.1200000000    0.8000000000   9.295766988
   150.00000000    0.1600000000    0.8000000000   9.2884588431
   150.00000000    0.2000000000    0.8000000000   9.2807734593
   150.00000000    0.2400000000    0.8000000000   9.2727452441
   150.00000000    0.2800000000    0.8000000000   9.2642680152
   150.00000000    0.3200000000    0.8000000000   9.2555102276
   150.00000000    0.3600000000    0.8000000000   9.2471092399
   150.00000000    0.4000000000    0.8000000000   9.2388169539
   150.00000000    0.4400000000    0.8000000000   9.2311087538
   150.00000000    0.4800000000    0.8000000000   9.2238181469
   150.00000000    0.5200000000    0.8000000000   9.2172390112
   150.00000000    0.5600000000    0.8000000000   9.2109231475
   150.00000000    0.6000000000    0.8000000000   9.2055971784
   150.00000000    0.6400000000    0.8000000000   9.2004140723
   150.00000000    0.6800000000    0.8000000000   9.1951970457
   150.00000000    0.7200000000    0.8000000000   9.189980019
   150.00000000    0.7600000000    0.8000000000   9.1867921708
   150.00000000    0.8000000000    0.8000000000   9.1819612115
   150.00000000    0.8400000000    0.8000000000   9.1771302522
   150.00000000    0.8800000000    0.8000000000   9.1722992929
   150.00000000    0.9200000000    0.8000000000   9.1674683348
   150.00000000    0.9600000000    0.8000000000   9.162637374
   150.00000000    1.0000000000    0.8000000000   9.1578064162
   150.00000000   -1.0000000000    0.8400000000   9.2918979572
   150.00000000   -0.9600000000    0.8400000000   9.2936217446
   150.00000000   -0.9200000000    0.8400000000   9.2953455334
   150.00000000   -0.8800000000    0.8400000000   9.2970693208
   150.00000000   -0.8400000000    0.8400000000   9.298793109
   150.00000000   -0.8000000000    0.8400000000   9.300516897
   150.00000000   -0.7600000000    0.8400000000   9.3022406848
   150.00000000   -0.7200000000    0.8400000000   9.3033646315
   150.00000000   -0.6800000000    0.8400000000   9.3046310727
   150.00000000   -0.6400000000    0.8400000000   9.3058975139
   150.00000000   -0.6000000000    0.8400000000   9.306908987
   150.00000000   -0.5600000000    0.8400000000   9.3077751645
   150.00000000   -0.5200000000    0.8400000000   9.3084329616
   150.00000000   -0.4800000000    0.8400000000   9.3091088427
   150.00000000   -0.4400000000    0.8400000000   9.310265943
   150.00000000   -0.4000000000    0.8400000000   9.311286924
   150.00000000   -0.3600000000    0.8400000000   9.3122348131
   150.00000000   -0.3200000000    0.8400000000   9.3132562198
   150.00000000   -0.2800000000    0.8400000000   9.3138994172
   150.00000000   -0.2400000000    0.8400000000   9.3142331994
   150.00000000   -0.2000000000    0.8400000000   9.3138491532
   150.00000000   -0.1600000000    0.8400000000   9.3131634973
   150.00000000   -0.1200000000    0.8400000000   9.3117720267
   150.00000000   -0.0800000000    0.8400000000   9.3094640199
   150.00000000   -0.0400000000    0.8400000000   9.306755659
   150.00000000    0.0000000000    0.8400000000   9.3027539632
   150.00000000    0.0400000000    0.8400000000   9.2982845166
   150.00000000    0.0800000000    0.8400000000   9.2929956465
   150.00000000    0.1200000000    0.8400000000   9.2870872784
   150.00000000    0.1600000000    0.8400000000   9.2807464286
   150.00000000    0.2000000000    0.8400000000   9.2739470145
   150.00000000    0.2400000000    0.8400000000   9.266881204
   150.00000000    0.2800000000    0.8400000000   9.2595325334
   150.00000000    0.3200000000    0.8400000000   9.2518948976
   150.00000000    0.3600000000    0.8400000000   9.2447216822
   150.00000000    0.4000000000    0.8400000000   9.237784448
   150.00000000    0.4400000000    0.8400000000   9.2311595217
   150.00000000    0.4800000000    0.8400000000   9.2247319184
   150.00000000    0.5200000000    0.8400000000   9.2191231057
   150.00000000    0.5600000000    0.8400000000   9.2137596916
   150.00000000    0.6000000000    0.8400000000   9.2085402681
   150.00000000    0.6400000000    0.8400000000   9.2037456534
   150.00000000    0.6800000000    0.8400000000   9.1985286267
   150.00000000    0.7200000000    0.8400000000   9.1933115994
   150.00000000    0.7600000000    0.8400000000   9.1909358916
   150.00000000    0.8000000000    0.8400000000   9.1861049323
   150.00000000    0.8400000000    0.8400000000   9.1812739755
   150.00000000    0.8800000000    0.8400000000   9.1764430147
   150.00000000    0.9200000000    0.8400000000   9.1716120569
   150.00000000    0.9600000000    0.8400000000   9.1667810961
   150.00000000    1.0000000000    0.8400000000   9.1619501383
   150.00000000   -1.0000000000    0.8800000000   9.292584728
   150.00000000   -0.9600000000    0.8800000000   9.2943085154
   150.00000000   -0.9200000000    0.8800000000   9.2960323044
   150.00000000   -0.8800000000    0.8800000000   9.2977560918
   150.00000000   -0.8400000000    0.8800000000   9.2994798798
   150.00000000   -0.8000000000    0.8800000000   9.3012036679
   150.00000000   -0.7600000000    0.8800000000   9.3029274556
   150.00000000   -0.7200000000    0.8800000000   9.3034628426
   150.00000000   -0.6800000000    0.8800000000   9.304729284
   150.00000000   -0.6400000000    0.8800000000   9.3059957251
   150.00000000   -0.6000000000    0.8800000000   9.3066870978
   150.00000000   -0.5600000000    0.8800000000   9.3073967372
   150.00000000   -0.5200000000    0.8800000000   9.3079275235
   150.00000000   -0.4800000000    0.8800000000   9.3082507116
   150.00000000   -0.4400000000    0.8800000000   9.3084731854
   150.00000000   -0.4000000000    0.8800000000   9.3083647434
   150.00000000   -0.3600000000    0.8800000000   9.3085549645
   150.00000000   -0.3200000000    0.8800000000   9.3087914623
   150.00000000   -0.2800000000    0.8800000000   9.3085725924
   150.00000000   -0.2400000000    0.8800000000   9.3079405237
   150.00000000   -0.2000000000    0.8800000000   9.3071486748
   150.00000000   -0.1600000000    0.8800000000   9.3056521104
   150.00000000   -0.1200000000    0.8800000000   9.3040196424
   150.00000000   -0.0800000000    0.8800000000   9.3017778889
   150.00000000   -0.0400000000    0.8800000000   9.2986785526
   150.00000000    0.0000000000    0.8800000000   9.2950424619
   150.00000000    0.0400000000    0.8800000000   9.2907492177
   150.00000000    0.0800000000    0.8800000000   9.2859605689
   150.00000000    0.1200000000    0.8800000000   9.2806343143
   150.00000000    0.1600000000    0.8800000000   9.274871666
   150.00000000    0.2000000000    0.8800000000   9.2689187649
   150.00000000    0.2400000000    0.8800000000   9.2626208412
   150.00000000    0.2800000000    0.8800000000   9.2562172246
   150.00000000    0.3200000000    0.8800000000   9.250144871
   150.00000000    0.3600000000    0.8800000000   9.2437614262
   150.00000000    0.4000000000    0.8800000000   9.2377726923
   150.00000000    0.4400000000    0.8800000000   9.2322880288
   150.00000000    0.4800000000    0.8800000000   9.2268340261
   150.00000000    0.5200000000    0.8800000000   9.2215709127
   150.00000000    0.5600000000    0.8800000000   9.2164183544
   150.00000000    0.6000000000    0.8800000000   9.2114337267
   150.00000000    0.6400000000    0.8800000000   9.2070772324
   150.00000000    0.6800000000    0.8800000000   9.201860205
   150.00000000    0.7200000000    0.8800000000   9.1966431803
   150.00000000    0.7600000000    0.8800000000   9.195079611
   150.00000000    0.8000000000    0.8800000000   9.1902486542
   150.00000000    0.8400000000    0.8800000000   9.1854176964
   150.00000000    0.8800000000    0.8800000000   9.1805867356
   150.00000000    0.9200000000    0.8800000000   9.1757557748
   150.00000000    0.9600000000    0.8800000000   9.170924817
   150.00000000    1.0000000000    0.8800000000   9.1660938562
   150.00000000   -1.0000000000    0.9200000000   9.293271499
   150.00000000   -0.9600000000    0.9200000000   9.2949952864
   150.00000000   -0.9200000000    0.9200000000   9.2967190751
   150.00000000   -0.8800000000    0.9200000000   9.2984428625
   150.00000000   -0.8400000000    0.9200000000   9.3001666506
   150.00000000   -0.8000000000    0.9200000000   9.3018904386
   150.00000000   -0.7600000000    0.9200000000   9.3036142264
   150.00000000   -0.7200000000    0.9200000000   9.3035447447
   150.00000000   -0.6800000000    0.9200000000   9.3046213693
   150.00000000   -0.6400000000    0.9200000000   9.3056979943
   150.00000000   -0.6000000000    0.9200000000   9.3064338419
   150.00000000   -0.5600000000    0.9200000000   9.3069179276
   150.00000000   -0.5200000000    0.9200000000   9.3074020132
   150.00000000   -0.4800000000    0.9200000000   9.307676726
   150.00000000   -0.4400000000    0.9200000000   9.3074933019
   150.00000000   -0.4000000000    0.9200000000   9.307214925
   150.00000000   -0.3600000000    0.9200000000   9.3066721818
   150.00000000   -0.3200000000    0.9200000000   9.3060489222
   150.00000000   -0.2800000000    0.9200000000   9.3050052737
   150.00000000   -0.2400000000    0.9200000000   9.303981423
   150.00000000   -0.2000000000    0.9200000000   9.3029290606
   150.00000000   -0.1600000000    0.9200000000   9.3010139255
   150.00000000   -0.1200000000    0.9200000000   9.2987750126
   150.00000000   -0.0800000000    0.9200000000   9.296149456
   150.00000000   -0.0400000000    0.9200000000   9.2930627228
   150.00000000    0.0000000000    0.9200000000   9.2896060114
   150.00000000    0.0400000000    0.9200000000   9.2855039283
   150.00000000    0.0800000000    0.9200000000   9.2812683476
   150.00000000    0.1200000000    0.9200000000   9.2764112621
   150.00000000    0.1600000000    0.9200000000   9.2713882546
   150.00000000    0.2000000000    0.9200000000   9.2663665565
   150.00000000    0.2400000000    0.9200000000   9.2605835229
   150.00000000    0.2800000000    0.9200000000   9.2551389561
   150.00000000    0.3200000000    0.9200000000   9.2498274901
   150.00000000    0.3600000000    0.9200000000   9.2444023401
   150.00000000    0.4000000000    0.9200000000   9.2392087773
   150.00000000    0.4400000000    0.9200000000   9.234004428
   150.00000000    0.4800000000    0.9200000000   9.2287295064
   150.00000000    0.5200000000    0.9200000000   9.2239888954
   150.00000000    0.5600000000    0.9200000000   9.2186460417
   150.00000000    0.6000000000    0.9200000000   9.213303188
   150.00000000    0.6400000000    0.9200000000   9.2096971438
   150.00000000    0.6800000000    0.9200000000   9.2044662411
   150.00000000    0.7200000000    0.9200000000   9.199235339
   150.00000000    0.7600000000    0.9200000000   9.1992233344
   150.00000000    0.8000000000    0.9200000000   9.1943923726
   150.00000000    0.8400000000    0.9200000000   9.1895614143
   150.00000000    0.8800000000    0.9200000000   9.184730454
   150.00000000    0.9200000000    0.9200000000   9.1798994957
   150.00000000    0.9600000000    0.9200000000   9.1750685354
   150.00000000    1.0000000000    0.9200000000   9.1702375771
   150.00000000   -1.0000000000    0.9600000000   9.2939582697
   150.00000000   -0.9600000000    0.9600000000   9.2956820571
   150.00000000   -0.9200000000    0.9600000000   9.2974058452
   150.00000000   -0.8800000000    0.9600000000   9.2991296332
   150.00000000   -0.8400000000    0.9600000000   9.3008534213
   150.00000000   -0.8000000000    0.9600000000   9.3025772094
   150.00000000   -0.7600000000    0.9600000000   9.3043009971
   150.00000000   -0.7200000000    0.9600000000   9.3034709936
   150.00000000   -0.6800000000    0.9600000000   9.3045476186
   150.00000000   -0.6400000000    0.9600000000   9.3056242434
   150.00000000   -0.6000000000    0.9600000000   9.3059083316
   150.00000000   -0.5600000000    0.9600000000   9.3063924174
   150.00000000   -0.5200000000    0.9600000000   9.3068765029
   150.00000000   -0.4800000000    0.9600000000   9.306790501
   150.00000000   -0.4400000000    0.9600000000   9.3066529464
   150.00000000   -0.4000000000    0.9600000000   9.3062366164
   150.00000000   -0.3600000000    0.9600000000   9.3056230879
   150.00000000   -0.3200000000    0.9600000000   9.3047152364
   150.00000000   -0.2800000000    0.9600000000   9.3034788143
   150.00000000   -0.2400000000    0.9600000000   9.3019581274
   150.00000000   -0.2000000000    0.9600000000   9.3001797773
   150.00000000   -0.1600000000    0.9600000000   9.2979103849
   150.00000000   -0.1200000000    0.9600000000   9.2956245633
   150.00000000   -0.0800000000    0.9600000000   9.2931672774
   150.00000000   -0.0400000000    0.9600000000   9.2899247819
   150.00000000    0.0000000000    0.9600000000   9.2865167876
   150.00000000    0.0400000000    0.9600000000   9.2827296853
   150.00000000    0.0800000000    0.9600000000   9.2788189438
   150.00000000    0.1200000000    0.9600000000   9.2743142617
   150.00000000    0.1600000000    0.9600000000   9.2696965591
   150.00000000    0.2000000000    0.9600000000   9.2652002703
   150.00000000    0.2400000000    0.9600000000   9.2603926178
   150.00000000    0.2800000000    0.9600000000   9.2555573683
   150.00000000    0.3200000000    0.9600000000   9.2506983385
   150.00000000    0.3600000000    0.9600000000   9.2456426718
   150.00000000    0.4000000000    0.9600000000   9.2407325931
   150.00000000    0.4400000000    0.9600000000   9.2355067787
   150.00000000    0.4800000000    0.9600000000   9.2304925212
   150.00000000    0.5200000000    0.9600000000   9.2264068755
   150.00000000    0.5600000000    0.9600000000   9.2210640236
   150.00000000    0.6000000000    0.9600000000   9.21572117
   150.00000000    0.6400000000    0.9600000000   9.2128074329
   150.00000000    0.6800000000    0.9600000000   9.2075765314
   150.00000000    0.7200000000    0.9600000000   9.2023456282
   150.00000000    0.7600000000    0.9600000000   9.2020856855
   150.00000000    0.8000000000    0.9600000000   9.1985360934
   150.00000000    0.8400000000    0.9600000000   9.1937051351
   150.00000000    0.8800000000    0.9600000000   9.1888741748
   150.00000000    0.9200000000    0.9600000000   9.1840432165
   150.00000000    0.9600000000    0.9600000000   9.1792122533
   150.00000000    1.0000000000    0.9600000000   9.1743812979
   150.00000000   -1.0000000000    1.0000000000   9.2946450404
   150.00000000   -0.9600000000    1.0000000000   9.2963688278
   150.00000000   -0.9200000000    1.0000000000   9.2980926159
   150.00000000   -0.8800000000    1.0000000000   9.299816404
   150.00000000   -0.8400000000    1.0000000000   9.301540192
   150.00000000   -0.8000000000    1.0000000000   9.3032639801
   150.00000000   -0.7600000000    1.0000000000   9.304987768
   150.00000000   -0.7200000000    1.0000000000   9.3033972429
   150.00000000   -0.6800000000    1.0000000000   9.3044738679
   150.00000000   -0.6400000000    1.0000000000   9.3055504925
   150.00000000   -0.6000000000    1.0000000000   9.3053828215
   150.00000000   -0.5600000000    1.0000000000   9.3058669071
   150.00000000   -0.5200000000    1.0000000000   9.3063509928
   150.00000000   -0.4800000000    1.0000000000   9.3059042761
   150.00000000   -0.4400000000    1.0000000000   9.3056746378
   150.00000000   -0.4000000000    1.0000000000   9.3052583077
   150.00000000   -0.3600000000    1.0000000000   9.3045087722
   150.00000000   -0.3200000000    1.0000000000   9.3036009205
   150.00000000   -0.2800000000    1.0000000000   9.302308551
   150.00000000   -0.2400000000    1.0000000000   9.3007746195
   150.00000000   -0.2000000000    1.0000000000   9.2989652007
   150.00000000   -0.1600000000    1.0000000000   9.2968558034
   150.00000000   -0.1200000000    1.0000000000   9.294395578
   150.00000000   -0.0800000000    1.0000000000   9.2916596034
   150.00000000   -0.0400000000    1.0000000000   9.2886457117
   150.00000000    0.0000000000    1.0000000000   9.2853629017
   150.00000000    0.0400000000    1.0000000000   9.2817860244
   150.00000000    0.0800000000    1.0000000000   9.2779762072
   150.00000000    0.1200000000    1.0000000000   9.2739601723
   150.00000000    0.1600000000    1.0000000000   9.2698121312
   150.00000000    0.2000000000    1.0000000000   9.2654265596
   150.00000000    0.2400000000    1.0000000000   9.2609091731
   150.00000000    0.2800000000    1.0000000000   9.2562525947
   150.00000000    0.3200000000    1.0000000000   9.251836525
   150.00000000    0.3600000000    1.0000000000   9.2467808579
   150.00000000    0.4000000000    1.0000000000   9.2422564104
   150.00000000    0.4400000000    1.0000000000   9.2370305942
   150.00000000    0.4800000000    1.0000000000   9.2322555367
   150.00000000    0.5200000000    1.0000000000   9.2288248581
   150.00000000    0.5600000000    1.0000000000   9.2234820056
   150.00000000    0.6000000000    1.0000000000   9.2181391508
   150.00000000    0.6400000000    1.0000000000   9.2159177226
   150.00000000    0.6800000000    1.0000000000   9.2106868206
   150.00000000    0.7200000000    1.0000000000   9.2054559185
   150.00000000    0.7600000000    1.0000000000   9.2060476583
   150.00000000    0.8000000000    1.0000000000   9.2026798143
   150.00000000    0.8400000000    1.0000000000   9.197848856
   150.00000000    0.8800000000    1.0000000000   9.1930178928
   150.00000000    0.9200000000    1.0000000000   9.1881869374
   150.00000000    0.9600000000    1.0000000000   9.1833559791
   150.00000000    1.0000000000    1.0000000000   9.1785250188

